A New Upper Bound on Rubik's Cube Group

In this paper we give a upper bound of 40 on Rubik's cube group. The previously known upper bound has been 42 since 1995. In order to prove our claim we use computational methods. The program used is GAP computer algebra. Further more we give the number of elements of given length in two important subgroups of Rubik's cube group.

==> mainprg.txt <==
sh:=0;
for x in sett do
 set1:=MakeSet(10,x);
 set2:=MakeSet(12,x^-1);
 cnt:=0;
  for y in set1 do
   for z in set2 do
    g:=y*z;
    cnt:=cnt+SetFalseRcv(g);
    g:=y^-1*z^-1;
    cnt:=cnt+SetFalseRcv(g);
    od;
   od;
sh:=sh+cnt;   
Print("Positions checked:",sh," ","Positions left:",88179840/2-sh,"\n");
od;

==> makeset2.txt <==
MakeSet:=function(n,g) local set,y,veo,veor,a,b,z,x,kl,j,k,l,m,t;
if n=10 then 
 y:=y1;veo:=vodd;veor:=voddr;
elif n=12 then
 y:=y2;veo:=veven;veor:=vevenr;
fi;
set:=[];t:=[1..Size(veo)];kl:=Size(veo);
for x in t do
  if x=kl then
    a:=Size(veor)+1-y[x];
  else
    a:=y[x+1]-y[x];
  fi;
  z:=PositionSet(veo,veo[x]^-1*g);
    if z<>fail then
      if z=Size(veo) then b:=Size(veor)+1-y[z];
      else b:=y[z+1]-y[z];
      fi;
  l:=[1..a];m:=[1..b];
     for j in m do
        for k in l do
          AddSet(set,veor[y[x]+k-1]*veor[y[z]+j-1]);
        od;
     od;
    fi;
od;
return set;end;;

==> permtochar.txt <==



PermToChar:=function(g)
local str,a,v;
v:=[];
v[1]:="a";v[11]:="b";v[2]:="c";v[17]:="d";v[3]:="e";v[19]:="f";v[4]:="g";
v[22]:="h";v[5]:="i";v[13]:="j";v[6]:="k";v[8]:="l";v[7]:="m";v[24]:="n";
v[9]:="o";v[18]:="p";v[10]:="q";v[21]:="r";v[12]:="s";v[15]:="t";v[14]:="u";
v[20]:="v";v[16]:="w";v[23]:="x";
str:="";
a:=OutputTextString(str,true);
AppendTo(a,v[1^g]);AppendTo(a,v[2^g]);AppendTo(a,v[3^g]);AppendTo(a,v[4^g]);
AppendTo(a,v[5^g]);AppendTo(a,v[6^g]);AppendTo(a,v[7^g]);AppendTo(a,v[9^g]);
AppendTo(a,v[10^g]);AppendTo(a,v[12^g]);AppendTo(a,v[14^g]);AppendTo(a,v[16^g]);
CloseStream(a);
return(str);
end;;


==> setbun.txt <==
setbun:= [ (5,8,9,16,12)(6,18,23,15,13), (5,18,15)(7,16)(9,12,13)(10,14)(20,21)(23,24),
  (4,6,5,20,18,21,24)(7,22,8,13,14,9,10), (4,6,5,21,23,15,7,22,8,13,10,16,12,
    24)(14,20), (4,8,15)(6,12,22)(9,16,10)(18,23,21), 
  (4,8,15)(6,12,22)(9,16,14)(18,23,20), (4,8,15,14,18)(6,12,20,9,22), 
  (4,8,23,12,24,21,18,22,6,16,15,7,10,9)(14,20), 
  (4,8,23,18,20,24,21,22,6,16,9,14,7,10)(12,15), 
  (4,8,23,13,21,9,12)(5,10,18,15,22,6,16), (4,12,22,15)(7,16,14,18,24,23,20,9)
    , (4,13,9,7,16)(5,18,24,23,22)(10,14,12)(15,21,20), 
  (4,13)(5,22)(6,15)(8,12), (4,18,15)(9,12,22), 
  (4,21,18,12,22,10,9,15)(14,16,20,23), (4,23,14,7,10,9,6)(8,22,16,20,24,21,
    18), (3,4,15,7,10,16)(9,14)(12,24,21,23,19,22)(18,20), 
  (3,6)(4,15)(7,10,16,24,21,23)(8,19)(12,22)(14,20), 
  (3,6)(4,23,14,9,10,7)(8,19)(16,20,18,21,24,22), 
  (3,6)(4,23,7,10,9,14)(8,19)(16,24,21,18,20,22), 
  (3,7,13,19,24,5)(6,14,15,8,20,12)(9,16,10)(18,23,21), 
  (3,7,13,8)(5,6,19,24)(9,16,12,21)(10,18,23,15), 
  (3,7,23,9,10,13,8)(5,6,19,24,16,18,21), (3,7,13,15,14,9,16,19,24,5,12,20,18,
    23)(6,8), (3,7,13,9,16,12,10)(5,18,23,15,21,19,24), 
  (3,7,10,16,12,20,5,4,9,19,24,21,23,15,14,13,22,18)(6,8), 
  (3,7,13,8)(4,9,12)(5,6,19,24)(14,16)(15,22,18)(20,23), 
  (3,7,13,8)(4,9,16)(5,6,19,24)(12,20)(14,15)(18,23,22), 
  (3,7,13,19,24,5)(4,15,8,18,23,22,12,6,9,16), 
  (3,7,13,14,15,19,24,5,20,12)(4,23,8,22,16,6), 
  (3,8,13,23,9,10,7)(5,16,18,21,24,19,6), 
  (3,8,13,7)(5,24,19,6)(9,16,12,21)(10,18,23,15), 
  (3,8,13,7,14,21,19,6,5,24,20,10)(12,23,15,16), 
  (3,8,13,7)(4,9,12)(5,24,19,6)(14,16)(15,22,18)(20,23), 
  (3,8,13,7)(4,9,12)(5,24,19,6)(10,16)(15,22,18)(21,23), 
  (3,8,13,7,12,4,9)(5,24,15,22,18,19,6)(10,16,14)(20,21,23), 
  (3,8,4,12)(5,20,18,21)(6,22,15,19)(9,10,13,14), 
  (3,8,13,19,6,5)(4,22)(7,18,21,24,9,10)(12,20,23,15,14,16), 
  (3,8,13,10,22,16,20)(4,23,14,19,6,5,21), (3,9,12)(4,8)(6,22)(10,16)(15,19,
    18)(21,23), (3,9)(4,10,16,8)(6,22,21,23)(18,19), 
  (3,9,20,22,16)(4,23,19,18,14), (3,10,8,7,13)(5,19,21,6,24)(9,16,14)(18,23,
    20), (3,10,13,8)(4,9,12)(5,6,19,21)(14,16)(15,22,18)(20,23), 
  (3,10,7,14,9,16)(4,12)(15,22)(18,23,19,21,24,20), 
  (3,12)(4,14,10)(7,9)(15,19)(18,24)(20,21,22), 
  (3,12,24,4,20,8,13,10,16)(5,21,23,19,15,7,22,14,6), 
  (3,12,24)(4,23,14)(7,19,15)(16,20,22), (3,13,10,8,7)(5,21,6,24,19)(9,16,
    14)(18,23,20), (3,13,7,8,10)(5,24,6,21,19)(12,16,14)(15,23,20), 
  (3,13,7,8,10)(5,24,6,21,19)(9,16,14)(18,23,20), 
  (3,13,6,24,4,15,14,9,10)(5,8,7,22,12,20,18,21,19), 
  (3,13,10,9,23,4,19,5,21,18,16,22)(6,24)(7,8)(14,20), 
  (3,14,7,9,13,8)(5,6,19,20,24,18)(10,16)(21,23), 
  (3,14,8,7,13)(5,19,20,6,24)(9,16,10)(18,23,21), 
  (3,14,13,8)(4,9,12)(5,6,19,20)(10,16)(15,22,18)(21,23), 
  (3,14,16,10,13,8)(4,9,7,12)(5,6,19,20,23,21)(15,22,18,24), 
  (3,15,4,8,13,14,9,10,7)(5,20,18,21,24,19,12,22,6), 
  (3,15,8,19,12,6)(4,18,21,24,20,22,9,10,7,14), 
  (3,15,4,19,12,22)(9,10,20,18,21,14), (3,15,22)(4,19,12)(9,14,23)(16,18,20), 
  (3,15,4,19,12,22)(5,6,7,13,8,24)(9,16,14)(18,23,20), 
  (3,16,22,20,6)(4,14,8,19,23), (3,16,9,10,7,12)(4,14)(15,19,23,18,21,24)(20,
    22), (3,16,20,24,21,18,22,12,6)(4,15,8,19,23,14,7,10,9), 
  (3,18,21,24,12,4,8,19,9,10,7,15,22,6)(16,23), 
  (3,18,23,4,8,15,14)(6,12,20,19,9,16,22), (3,18,21,24,20,23,22,12,6)(4,15,8,
    19,9,10,7,14,16), (3,18,21,19,9,10)(4,20,16,22,14,23), 
  (3,19)(5,6,9,10,7,13,8,18,21,24)(12,20,16)(14,23,15), 
  (3,19)(4,6,22,8)(12,20)(14,15), (3,19)(4,14,9,10,12,22,20,18,21,15)(5,24,
    6)(7,8,13), (3,20,23,21,24,12,13,9,6)(5,18,8,19,14,16,10,7,15), 
  (3,20,16,22,24,12,6)(4,7,15,8,19,14,23), (3,20,16,22,24,21,18)(4,7,10,9,19,
    14,23), (3,20,12,19,14,15)(4,8,5,22,6,13), 
  (3,20,16,22,15,19,14,23,4,12)(6,8), (3,20,22,23,19,14,4,16)(9,21,18,10), 
  (3,20,4,19,14,22)(9,12,18,15)(10,16)(21,23), 
  (3,20,16,22)(4,19,14,23)(5,10,18,8)(6,13,21,9), 
  (3,20,23,4,21,24,12)(7,15,19,14,16,22,10), (3,20,22,7,23,18,21,5,6,19,14,4,
    24,16,9,10,13,8)(12,15), (3,21,16)(4,14)(7,9)(10,23,19)(18,24)(20,22), 
  (3,22,24,21,18,16,20)(4,7,10,9,23,14,19), 
  (3,22,6)(4,8,19)(7,16,15)(9,14,10)(12,24,23)(18,20,21), 
  (3,22,15,8,20,7,10,16,5)(4,12,6,14,24,21,23,13,19), 
  (3,22,15,7,10,16,20)(4,12,24,21,23,14,19), (3,22,20,18,24,6,12,23,21)(4,14,
    9,7,8,15,16,10,19), (3,22,12,24,20,23)(4,15,7,14,16,19)(9,10)(18,21), 
  (3,22,9,12,6)(4,18,15,8,19), (3,22,9,10,7,19,4,18,21,24)(14,20), 
  (3,22)(4,19)(12,16,15,23)(14,20), (3,22,14,16,24,18,21)(4,20,23,7,9,10,19), 
  (3,22,14,6,12)(4,20,8,15,19), (3,22,14,10,9,8,15,7,16)(4,20,21,18,6,12,24,
    23,19), (3,22,10,13,14,19,4,21,5,20)(16,23), 
  (3,22,16,12,21,9,20)(4,23,15,10,18,14,19), (3,22,16,21,24,20,18)(4,23,10,7,
    14,9,19), (3,23,21)(4,8,15)(6,12,22)(7,14,9)(10,19,16)(18,24,20), 
  (3,23,4,19,16,22)(7,9,10)(14,20)(18,21,24), 
  (3,23,15,9,7,22)(4,19,16,12,18,24)(10,14)(20,21), 
  (3,24,14,15,19,7,20,12)(4,6,22,8), (3,24,21,23,20,9,22)(4,19,7,10,16,14,18),
  (3,24,21,18,16,22)(4,19,7,10,9,23)(12,20)(14,15), 
  (3,24,9,23,4,19,7,18,16,22)(14,20), (3,24,4,19,7,22)(9,12,18,15)(14,16)(20,
    23), (3,24,4,19,7,22)(9,16,14,18,23,20), (2,3,4,9,8)(6,17,19,22,18), 
  (2,3,6,12,16,9,20)(8,15,23,18,14,17,19), (2,3,8,13,7,16,9)(5,24,23,18,17,19,
    6)(10,14,12)(15,21,20), (2,3,12)(4,9,20,6,16)(8,23,22,18,14)(15,17,19), 
  (2,3,12,16,5,10,18,22,20)(4,14,17,19,15,23,13,21,9), 
  (2,3,20,12,16,9,22)(4,17,19,14,15,23,18), (2,3,22,12,14,16,9)(4,15,20,23,18,
    17,19), (2,3,22,12,16,9,20)(4,15,23,18,14,17,19), 
  (2,3,23,17,19,16)(4,9)(6,20)(7,15,21,24,12,10)(8,14)(18,22), 
  (2,4,8,9,16,12,13,7,3)(5,24,19,17,22,6,18,23,15), 
  (2,4,14,16,3)(17,22,20,23,19), (2,4)(5,8,12)(6,15,13)(7,10,16,14)(17,22)(20,
    24,21,23), (2,4)(5,10,23,15,13,21,16,12)(9,18)(17,22), 
  (2,4)(5,12)(13,15)(17,22), (2,4,5,12,8)(6,17,22,13,15), 
  (2,4,6,5)(7,14,16,12,18,10)(8,13,17,22)(9,21,24,20,23,15), 
  (2,4,8,5)(6,13,17,22)(7,10,12,14)(15,20,24,21), 
  (2,4,8,5)(6,13,17,22)(7,14,18,10)(9,21,24,20), 
  (2,4,8,9,21,13,17,22,6,18,10,5)(12,23,15,16), 
  (2,4,8,21,18,23,12)(6,10,9,16,15,17,22), (2,4,8,15,14,17,22,6,12,20)(16,23),
  (2,4,8,9,14,7,10,16,12)(6,18,20,24,21,23,15,17,22), 
  (2,4,9,12,16)(15,23,17,22,18), (2,4,9,12,23)(15,16,17,22,18), 
  (2,4,9,12)(10,23)(15,17,22,18)(16,21), (2,4,9,17,22,18)(12,15), 
  (2,4,9,21,16)(10,23,17,22,18), (2,4,9,8,12)(6,15,17,22,18), 
  (2,4,9)(5,24,21)(7,10,13)(17,22,18), (2,4,10,5)(7,14,16,18)(9,24,20,23)(13,
    17,22,21), (2,4,10,9)(5,23)(13,16)(17,22,21,18), 
  (2,4,12,23,13,17,22,15,16,5)(7,14,21,24,20,10), 
  (2,4,12,16,9)(15,23,18,17,22), (2,4,12)(9,21,16)(10,23,18)(15,17,22), 
  (2,4,12,5,8)(6,17,22,15,13), (2,4,12,9,16,5,10)(13,21,17,22,15,18,23), 
  (2,4,12,5,10,7,14,17,22,15,13,21,24,20)(16,23), 
  (2,4,12,5,10,16,7,18,20)(9,14,17,22,15,13,21,23,24), 
  (2,4,12)(5,20,21,24,18)(7,9,13,14,10)(15,17,22), 
  (2,4,12)(5,20,24)(7,13,14)(9,16,10)(15,17,22)(18,23,21), 
  (2,4,12)(5,21,24)(7,13,10)(15,17,22), (2,4,12)(5,21,24)(7,13,10)(9,16,
    14)(15,17,22)(18,23,20), (2,4,12)(5,23)(10,14)(13,16)(15,17,22)(20,21), 
  (2,4,12)(5,24,20)(7,14,13)(9,16,10)(15,17,22)(18,23,21), 
  (2,4,13,17,22,5)(9,16,12,18,23,15), (2,4,13,8,12)(5,6,15,17,22), 
  (2,4,14,7,5)(10,12,23)(13,17,22,20,24)(15,16,21), 
  (2,4,14,7,10,5)(12,23)(13,17,22,20,24,21)(15,16), 
  (2,4,14,9,16)(17,22,20,18,23), (2,4,16)(9,12,10)(15,21,18)(17,22,23), 
  (2,4,16)(9,12,20)(14,18,15)(17,22,23), (2,4,16,9,20)(14,17,22,23,18), 
  (2,4,16,9,14,7,10)(17,22,23,18,20,24,21), (2,4,16,10,7,14,9)(17,22,23,21,24,
    20,18), (2,4,16,9,10,7,14,17,22,23,18,21,24,20)(12,15), 
  (2,4,16,5,7,14,12,17,22,23,13,24,20,15)(10,21), 
  (2,4,16,10)(5,18)(9,13)(17,22,23,21), (2,4,18,10,5,8,12)(6,15,17,22,9,21,13)
    , (2,4,20,16,17,22,14,23)(6,12,8,15), (2,4,23,15,9)(12,18,17,22,16), 
  (2,4,23,21,9)(10,18,17,22,16), (2,4,24,20,23,21,13,17,22,7,14,16,10,5)(12,
    15), (2,4,24,20,18,21,13,17,22,7,14,9,10,5)(12,15), 
  (2,4,24,21,18,16,15,17,22,7,10,9,23,12)(14,20), 
  (2,4,24,20,18,23,12)(7,14,9,16,15,17,22), (2,4,24,10,18)(5,6,12)(7,21,9,17,
    22)(8,15,13), (2,4,12)(3,6,10,7,19,8,21,24)(14,16,20,23)(15,17,22), 
  (2,4,12)(3,6,16,18,21,19,8,23,9,10)(14,20)(15,17,22), 
  (2,4,12)(3,6,16,20,5,21,18)(8,23,14,13,10,9,19)(15,17,22), 
  (2,4,14,24,12)(3,6,16)(7,15,17,22,20)(8,23,19), 
  (2,4,15,17,22,12)(3,6,18,23,14,19,8,9,16,20), 
  (2,4,16,20,3,6,9)(8,18,17,22,23,14,19), (2,4,16,14,17,22,23,20)(3,6,9,12,19,
    8,18,15), (2,4,16,20,3,6,9,21,12)(8,18,10,15,17,22,23,14,19), 
  (2,4,16,9)(3,6,12,20)(8,15,14,19)(17,22,23,18), 
  (2,4,20,3,6,12,5,10,23)(8,15,13,21,16,17,22,14,19), 
  (2,4,20,7,13,15,17,22,14,24,5,12)(3,6,19,8), 
  (2,4,20)(3,6,12,5,16,19,8,15,13,23)(9,18)(14,17,22), 
  (2,4,20,23,13,9,24,3,6,12,10)(5,18,7,19,8,15,21,17,22,14,16), 
  (2,4,21,13,17,22,10,5)(3,6,12,20)(8,15,14,19)(16,23), 
  (2,4,23,14,19,8,5)(3,6,13,17,22,16,20), (2,4,24,5,16,20,3,6,12)(7,13,23,14,
    19,8,15,17,22), (2,4)(3,7,13,12)(5,15,19,24)(17,22), 
  (2,4,8,9,16,12,3,7,13)(5,17,22,6,18,23,15,19,24), 
  (2,4,9,20,12,6,3,7,13)(5,17,22,18,14,15,8,19,24), 
  (2,4,12)(3,7,10)(15,17,22)(19,24,21), (2,4,12)(3,7,10)(9,16,14)(15,17,
    22)(18,23,20)(19,24,21), (2,4,12)(3,7,14)(9,16,10)(15,17,22)(18,23,21)(19,
    24,20), (2,4,16,9)(3,7,13,8)(5,6,19,24)(17,22,23,18), 
  (2,4)(3,8,12)(5,21,23,20)(6,15,19)(10,16,14,13)(17,22), 
  (2,4,9,10,7,3,8,13,14)(5,20,17,22,18,21,24,19,6), 
  (2,4,9)(3,8,13,16)(5,23,19,6)(12,14)(15,20)(17,22,18), 
  (2,4,12)(3,8,23,20,24,19,6,16,14,7)(5,13)(15,17,22), 
  (2,4,16)(3,8,13,14,12,10,7)(5,20,15,21,24,19,6)(17,22,23), 
  (2,4,19,6,23,21,24,20,12)(3,8,16,10,7,14,15,17,22), 
  (2,4,21,9,16,12)(3,8,13,7)(5,24,19,6)(10,18,23,15,17,22), 
  (2,4,17,22)(3,9,20,23,19,18,14,16), (2,4,12)(3,10,7)(15,17,22)(19,21,24), 
  (2,4,12)(3,10,7)(9,16,14)(15,17,22)(18,23,20)(19,21,24), 
  (2,4)(3,12)(15,19)(17,22), (2,4,13,10,16,14,7,3,12)(5,21,23,20,24,19,15,17,
    22), (2,4,16,9,8,13,7,3,12)(5,24,19,15,17,22,23,18,6), 
  (2,4,12)(3,13)(5,19)(6,20)(8,14)(9,16,10)(15,17,22)(18,23,21), 
  (2,4,3,14,7,12)(5,21,23,6)(8,13,10,16)(15,17,22,19,20,24), 
  (2,4,8,19,20,16,12)(3,14,23,15,17,22,6), (2,4,12)(3,14,7)(9,16,10)(15,17,
    22)(18,23,21)(19,20,24), (2,4,12,24,3,14,16,10,18)(7,19,20,23,21,9,17,22,
    15), (2,4,16)(3,14,9,10,7,13,8)(5,6,19,20,18,21,24)(17,22,23), 
  (2,4,9,17,22,18)(3,15,13,14,6,10,7)(5,20,8,21,24,19,12)(16,23), 
  (2,4,17,22)(3,15,10,18,23,14,19,12,21,9,16,20), 
  (2,4,12)(3,16)(6,18)(8,9)(15,17,22)(19,23), 
  (2,4,20,24,21,18,12)(3,16,6)(7,10,9,15,17,22,14)(8,19,23), 
  (2,4,12,8,19)(3,17,22,15,6), (2,4,12,23,14,9,10,7,19)(3,17,22,15,16,20,18,
    21,24), (2,4,8,15,17,22,6,12)(3,18,23,14,19,9,16,20), 
  (2,4,12)(3,18,23,20,24)(7,19,9,16,14)(15,17,22), 
  (2,4,6,10,7,23,9,17,22,8,21,24,16,18)(3,19)(5,20,12)(13,14,15), 
  (2,4,8,13,7,10,9,14,15,17,22,6,5,24,21,18,20,12)(3,19), 
  (2,4,12)(3,19)(5,24,14,18,8,13,7,20,9,6)(15,17,22), 
  (2,4)(3,20,12,13,19,14,15,5)(6,8)(17,22), 
  (2,4)(3,20,12,5,19,14,15,13)(6,8)(17,22), (2,4)(3,20,12,6,18,13)(5,19,14,15,
    8,9)(17,22), (2,4,6,3,20,16,9)(8,19,14,23,18,17,22), 
  (2,4,6,3,20)(8,19,14,17,22)(9,16,12)(15,18,23), 
  (2,4,12)(3,20,6,18,16)(8,9,23,19,14)(15,17,22), 
  (2,4,16,9)(3,20,12,6)(8,19,14,15)(17,22,23,18), 
  (2,4,19,14,18,17,22,3,20,9)(16,23), (2,4,19,14,15,17,22,3,20,12)(5,6,7,13,8,
    24), (2,4,21,13,17,22,10,5)(3,20,12,8,19,14,15,6), 
  (2,4,21,13,17,22,10,5)(3,20,16,6)(8,19,14,23)(12,15), 
  (2,4,6,3,23,13,17,22,8,19,16,5)(7,15,9,24,12,18)(10,14)(20,21), 
  (2,4,19,7,10,9,14,15,17,22,3,24,21,18,20,12)(6,16,8,23), 
  (2,4,21,23,20,19,7,13,15,17,22,10,16,14,3,24,5,12)(6,8), 
  (2,5)(7,10,24,21)(9,16,12,18,23,15)(13,17), 
  (2,5,10,16,6,14,7,18,12)(8,20,24,9,15,17,13,21,23), 
  (2,5,10,18)(4,6,14,23)(8,20,16,22)(9,17,13,21), 
  (2,5,10,17,13,21)(4,8,15)(6,12,22)(7,18,20,24,9,14), 
  (2,5,10,16,22,6,12,24,9,17,13,21,23,4,8,15,7,18)(14,20), 
  (2,5,7,14,12,16)(4,9)(13,24,20,15,23,17)(18,22), 
  (2,5,6,22,15,10,18)(4,12,21,9,17,13,8), (2,5,7,14,9,16)(4,12)(13,24,20,18,
    23,17)(15,22), (2,5,18)(4,12,10)(9,17,13)(15,21,22), 
  (2,5,10,16,12,22,14,7,18)(4,20,24,9,17,13,21,23,15), 
  (2,5)(4,21,22,10)(9,12,16,18,15,23)(13,17), (2,5,18,15,23,22,10)(4,21,17,13,
    9,12,16), (2,5,7,15,6,14,17,13,24,12,8,20)(4,22)(9,10,18,21)(16,23), 
  (2,5)(4,23,9)(12,14)(13,17)(15,20)(16,18,22), 
  (2,5)(4,24,23,9)(7,16,18,22)(10,14,12)(13,17)(15,21,20), 
  (2,5,18,17,13,9)(4,24,23,22,7,16)(10,14,12)(15,21,20), 
  (2,5)(3,6,12,18,21,14,19,8,15,9,10,20)(13,17)(16,23), 
  (2,5,12,24,21,16,14,19,8,17,13,15,7,10,23,20,3,6)(4,22), 
  (2,5,3,7,14,17,13,19,24,20)(9,18), (2,5,12,20,10,17,13,15,14,21)(3,7,18)(6,
    8)(9,19,24), (2,5,24,19,6)(3,8,17,13,7)(9,12,23)(15,16,18), 
  (2,5)(3,12,21,24,20,18,8,19,15,10,7,14,9,6)(4,16,22,23)(13,17), 
  (2,5,3,14,15,9,6,16,4,21,24)(7,17,13,19,20,12,18,8,23,22,10), 
  (2,5,6,19,20,15,23,9,4,21,24)(3,14,12,16,18,22,10,7,17,13,8), 
  (2,5,7,21,18,15,23,14,22,8,19)(3,17,13,24,10,9,12,16,20,4,6), 
  (2,5)(3,20,21,12,24,23,9,6)(7,16,18,8,19,14,10,15)(13,17), 
  (2,5)(3,20,15,23,9,6)(4,21,24)(7,22,10)(8,19,14,12,16,18)(13,17), 
  (2,5,7,18,12,22,3,23,21)(4,19,16,10,17,13,24,9,15), 
  (2,6,22,17,8,4)(5,10,7)(9,16,12,18,23,15)(13,21,24), 
  (2,6,22,17,8,4)(5,16,14,7)(9,21,18,10)(13,23,20,24), 
  (2,6,4,9,10,7,14,12,16)(8,22,18,21,24,20,15,23,17), 
  (2,6,10,16,14,22,18,17,8,21,23,20,4,9)(7,24), 
  (2,6,22,15,18,10,5)(4,12,9,21,13,17,8), (2,6,16,10,7,14,9,4,12)(8,23,21,24,
    20,18,22,15,17), (2,6,22,10,5)(4,21,13,17,8)(9,12,23)(15,16,18), 
  (2,6,15,4,21,9,16)(8,12,22,10,18,23,17), (2,6,15,21,13,17,8,12,10,5)(4,22), 
  (2,6,19,24,5,22,17,8,3,7,13,4)(9,21,18,10), 
  (2,6,15,23,4,14,18,17,8,12,16,22,20,9)(3,7,13,19,24,5), 
  (2,6,3,10,5)(4,22)(8,19,21,13,17)(9,12,16,18,15,23), 
  (2,6,3,20,23,4)(5,7,15,9)(8,19,14,16,22,17)(12,18,13,24), 
  (2,6,3,20,4,12,18,10,5)(8,19,14,22,15,9,21,13,17), 
  (2,6,3,20,18,21,24,4,12)(7,22,15,17,8,19,14,9,10), 
  (2,6,3,20,24,21,9,4,15,13,23)(5,16,17,8,19,14,7,10,18,22,12), 
  (2,6,3,20,24,13,17,8,19,14,7,5)(4,16,21,22,23,10)(9,15)(12,18), 
  (2,6,3,20,23,9,4,24,12,10,5)(7,15,21,13,17,8,19,14,16,18,22), 
  (2,6,7,3,22,12,13,21,9,16,20)(4,15,5,10,18,23,14,17,8,24,19), 
  (2,6,12,10,5)(3,22,9,16,20)(4,18,23,14,19)(8,15,21,13,17), 
  (2,6,20,4,9,3,23,17,8,14,22,18,19,16)(7,15,21,24,12,10), 
  (2,6,3,23,15,9,4,10,5)(8,19,16,12,18,22,21,13,17), 
  (2,7,9,14,3)(10,16,12)(15,21,23)(17,24,18,20,19), 
  (2,7,12,14,16,9,10)(15,20,23,18,21,17,24), (2,7,14,12,16,9,10)(15,23,18,21,
    17,24,20), (2,7,16,12)(4,9,21,20)(10,14,22,18)(15,17,24,23), 
  (2,7,4,12,10)(15,21,17,24,22), (2,7,9)(4,12,14,10,16)(15,20,21,23,22)(17,24,
    18), (2,7,9,10,14,16)(4,12)(15,22)(17,24,18,21,20,23), 
  (2,7,12,10,13,4,14,16,9)(5,22,20,23,18,17,24,15,21), 
  (2,7,16,17,24,23)(4,18,22,9)(5,10,14,12)(13,21,20,15), 
  (2,7,3,8,9,16,12)(6,18,23,15,17,24,19), 
  (2,7)(3,12,13,9)(4,16)(5,18,19,15)(6,20)(8,14)(17,24)(22,23), 
  (2,7,16,9)(3,14,12,10,13,8)(5,6,19,20,15,21)(17,24,23,18), 
  (2,7,14,16,18,4,19,10,12)(3,21,15,17,24,20,23,9,22), 
  (2,8,3)(6,19,17)(9,16,12)(15,18,23), (2,8,3)(4,9)(6,19,17)(7,14,12,10)(15,
    21,24,20)(18,22), (2,8,3)(4,12)(5,20,23,21)(6,19,17)(10,13,14,16)(15,22), 
  (2,8,3)(4,12)(5,20,18,21)(6,19,17)(9,10,13,14)(15,22), 
  (2,8,3)(4,12)(5,21,23,20)(6,19,17)(10,16,14,13)(15,22), 
  (2,8,12,18,10,16,14,7,5)(6,15,9,21,23,20,24,13,17), 
  (2,8,12,5,7,14,16,10,18)(6,15,13,24,20,23,21,9,17), 
  (2,8,12)(4,10)(5,18)(6,15,17)(9,13)(21,22), (2,8,16,4,12)(6,23,22,15,17), 
  (2,8,13,18,10,24)(4,12)(5,9,21,7,17,6)(15,22), 
  (2,8,13)(4,12)(5,17,6)(7,10,16,14)(15,22)(20,24,21,23), 
  (2,8,13)(4,12)(5,17,6)(7,14,16,10)(15,22)(20,23,21,24), 
  (2,8,12,5,22,19,24,10,18)(3,7,21,9,17,6,15,13,4), 
  (2,8,15)(3,7,13,21,9,16,20)(5,10,18,23,14,19,24)(6,12,17), 
  (2,8)(3,7,13)(4,12)(5,19,24)(6,17)(15,22), (2,8,14,3,12,9,16)(6,20,19,15,18,
    23,17), (2,8,13,14,16,10,7,3,12)(5,20,23,21,24,19,15,17,6), 
  (2,8,13,10,16,14,7,3,12)(5,21,23,20,24,19,15,17,6), 
  (2,8,3,18,10,5)(4,12)(6,19,9,21,13,17)(15,22), 
  (2,8,19,14,23,13)(3,20,16,5,17,6)(4,12)(15,22), 
  (2,8,3,20,16,22,7,13,12)(4,24,5,15,17,6,19,14,23), 
  (2,8,19,4,12)(3,22,15,17,6), (2,9,13,10,14,7,16,12,4,8,3)(5,21,20,24,23,15,
    22,6,19,17,18), (2,9,12,4,14,7,10,16,3)(15,22,20,24,21,23,19,17,18), 
  (2,9,14,7,10,16,22,17,18,20,24,21,23,4)(12,15), 
  (2,9,10,7,14,16,22,17,18,21,24,20,23,4)(12,15), 
  (2,9,16,13,8,12,4)(5,6,15,22,17,18,23), (2,9,21)(10,17,18)(12,20,16)(14,23,
    15), (2,9,12)(7,10,14)(15,17,18)(20,24,21), 
  (2,9,14,15,7,10,16)(12,24,21,23,17,18,20), (2,9,15,17,18,12)(7,10,20,24,21,
    14), (2,9,23,21,24,20,12)(7,14,15,17,18,16,10), 
  (2,9,10,14,16,24,12)(7,15,17,18,21,20,23), (2,9,10,7,16,20,12)(14,15,17,18,
    21,24,23), (2,9,6,12)(7,14,16,10)(8,15,17,18)(20,23,21,24), 
  (2,9,16)(5,8,12)(6,15,13)(17,18,23), (2,9,10,13,15,17,18,21,5,12)(16,23), 
  (2,9,16,12,6,7,13)(5,17,18,23,15,8,24), (2,9,10,14,16,12)(5,24)(7,13)(15,17,
    18,21,20,23), (2,9,17,18)(4,8,15)(6,12,22)(14,23,20,16), 
  (2,9,10,7,17,18,21,24)(4,8,15)(6,12,22)(14,16,20,23), 
  (2,9,10,7,14,16,4,8,12)(6,15,17,18,21,24,20,23,22), 
  (2,9,20,12,5,10,22,6,16)(4,8,23,17,18,14,15,13,21), 
  (2,9,14,13,7)(4,8,10,16,12)(5,24,17,18,20)(6,21,23,15,22), 
  (2,9)(4,12,14,16)(15,20,23,22)(17,18), (2,9,16,17,18,23)(4,12,6,22,15,8), 
  (2,9,14,7,10,16,8,4,12)(6,22,15,17,18,20,24,21,23), 
  (2,9,21,4,12)(5,14)(7,16)(10,22,15,17,18)(13,20)(23,24), 
  (2,9,16,12,4,13,24)(5,7,17,18,23,15,22), (2,9,14,4,13,10,16,7,12)(5,21,23,
    24,15,17,18,20,22), (2,9,4,15,17,18,22,12)(14,16,20,23), 
  (2,9,22,12)(4,15,17,18)(7,10,16,14)(20,24,21,23), 
  (2,9,20,12,5,10,22)(4,17,18,14,15,13,21), 
  (2,9,5,14,12,4,17,18,13,20,15,22)(7,16)(10,21)(23,24), 
  (2,9,16,22)(4,17,18,23)(5,24,8,15)(6,12,13,7), 
  (2,9,16,12)(4,20,7,13)(5,22,14,24)(15,17,18,23), 
  (2,9,16,15,22,10,5)(4,21,13,17,18,23,12), (2,9,16,12,4,21,5)(10,13,17,18,23,
    15,22), (2,9,7,16,12,22,10,14,5)(4,21,20,13,17,18,24,23,15), 
  (2,9,16,12,4,21,13,17,18,23,15,22,10,5)(6,8), 
  (2,9,23,22,10,5,12)(4,21,13,15,17,18,16), (2,9,16,12,4,21,7,17,18,23,15,22,
    10,24)(5,13), (2,9,17,18)(4,22)(5,12)(13,15), 
  (2,9,20,12)(4,24,5,6)(7,13,8,22)(14,15,17,18), 
  (2,9,13,15,17,18,5,12)(4,24,23)(7,16,22)(10,20,21,14), 
  (2,9,16,12,5,21,3,4)(6,24)(7,8)(10,19,22,17,18,23,15,13), 
  (2,9,10,3,4,7,8,13,14,16,12)(5,20,23,15,17,18,21,19,22,24,6), 
  (2,9,16,12,5,8)(3,4,21,7)(6,17,18,23,15,13)(10,24,19,22), 
  (2,9,16,12)(3,5,21,7)(10,24,19,13)(15,17,18,23), 
  (2,9,14,6,12)(3,5,24,21,23)(7,10,16,19,13)(8,15,17,18,20), 
  (2,9,16,12)(3,5,24,14,22,6)(4,8,19,13,7,20)(15,17,18,23), 
  (2,9,21,14,7,5)(3,6,12,23)(8,15,16,19)(10,20,24,13,17,18), 
  (2,9,20,3,6,12)(8,15,17,18,14,19)(10,16)(21,23), 
  (2,9,14,7,16,21,3,6,12)(8,15,17,18,20,24,23,10,19), 
  (2,9,14,19,8,16,12)(3,6,23,15,17,18,20), (2,9,16,20,3,6,12)(5,7,10)(8,15,17,
    18,23,14,19)(13,24,21), (2,9,19,8,15,17,18,3,6,12)(5,20,24)(7,13,14)(16,
    23), (2,9,16,20,3,6,12)(5,21,24)(7,13,10)(8,15,17,18,23,14,19), 
  (2,9,19,8,15,17,18,3,6,12)(5,23,7,10,14,13,16,24,21,20), 
  (2,9,16,4,12)(3,6,20)(8,14,19)(15,17,18,23,22), 
  (2,9,16,12,4,13)(3,6)(5,17,18,23,15,22)(8,19), 
  (2,9,22,20,3,6,12)(4,14,19,8,15,17,18), (2,9,4,16,20,12)(3,6)(8,19)(14,15,
    17,18,22,23), (2,9,4,16,17,18,22,23)(3,6,12,14,19,8,15,20), 
  (2,9,19,8,15,13,21,23,14,7,22)(3,6,12,5,10,16,20,24,4,17,18), 
  (2,9,19,8,15,17,18,3,6,12)(4,20,24)(7,22,14)(10,21), 
  (2,9,19,8,22,10,16,20,24,5,12)(3,6,4,21,23,14,7,13,15,17,18), 
  (2,9,16,12)(3,6,4,24)(7,19,8,22)(15,17,18,23), 
  (2,9,16,22,17,18,23,4)(3,7,13,8)(5,6,19,24)(12,15), 
  (2,9,16,12,5,6,19,24,4)(3,7,22,17,18,23,15,13,8), 
  (2,9,10,3,7,8,14,16,12,13,4)(5,22,17,18,21,19,24,6,20,23,15), 
  (2,9,16,12,13)(3,7,4)(5,17,18,23,15)(19,24,22), 
  (2,9,16,22,19,24,5,17,18,23,4,3,7,13)(12,15), 
  (2,9,14,10,16,12)(3,7)(15,17,18,20,21,23)(19,24), 
  (2,9,8,12)(3,7,13,16)(5,23,19,24)(6,15,17,18), 
  (2,9,16,12,8,3,7,22,13)(4,5,17,18,23,15,6,19,24), 
  (2,9,16,12)(3,7,21,19,24,10)(4,8,22,6)(15,17,18,23), 
  (2,9,16,20,3,7)(4,15,22,12)(6,8)(14,19,24,17,18,23), 
  (2,9,16,20)(3,7,13)(4,15,22,12)(5,19,24)(6,8)(14,17,18,23), 
  (2,9,16,22,17,18,23,4)(3,8,13,7)(5,24,19,6)(12,15), 
  (2,9,10,24,19,6,5,16,12)(3,8,13,23,15,17,18,21,7), 
  (2,9,16,12)(3,8,14)(5,24)(6,20,19)(7,13)(15,17,18,23), 
  (2,9,16,20,22,24,15,17,18,23,14,4,7,12)(3,8,13,19,6,5), 
  (2,9,14,3,8,13,7,22,15,17,18,20,19,6,5,24,4,12)(10,21), 
  (2,9,16,3,8,21,7,12)(4,14)(6,10,24,15,17,18,23,19)(20,22), 
  (2,9,14,19,6,16,24,4,15,17,18,20,3,8,23,7,22,12)(10,21), 
  (2,9,16,20,3,8,15,17,18,23,14,19,6,12)(4,22), 
  (2,9,14,7,13,19,21,23,15,8,4)(3,10,16,12,6,22,17,18,20,24,5), 
  (2,9,8,12)(3,10,14,13,7,16)(5,24,23,19,21,20)(6,15,17,18), 
  (2,9,8,15,17,18,6,12)(3,10,16)(4,14,22,20)(19,21,23), 
  (2,9,19,21,23,14,7,13,15,17,18,3,10,16,20,24,5,12)(4,22), 
  (2,9,12)(3,10,23,14,6,5,24,19,21,16,20,8,13,7)(4,22)(15,17,18), 
  (2,9,10,13,14,8,16,3,12)(5,20,6,23,19,15,17,18,21), 
  (2,9,8,14,13,10,16,3,12)(5,21,23,19,15,17,18,6,20), 
  (2,9,10,7)(3,13,8,14,16,12)(5,6,20,23,15,19)(17,18,21,24), 
  (2,9,19,5,8,10,14,15,17,18,3,13,6,21,20,12)(7,16,24,23), 
  (2,9,12,21,16)(3,13)(5,19)(6,24)(7,8)(10,23,17,18,15), 
  (2,9,10,8,14,16,12)(3,13,7)(5,24,19)(6,20,23,15,17,18,21), 
  (2,9,16,12)(3,13,7)(4,6)(5,24,19)(8,22)(15,17,18,23), 
  (2,9,16,20,3,13,7,6,17,18,23,14,19,5,24,8)(4,15,22,12), 
  (2,9,10,7,12)(3,13,22,23,19,5,4,16)(6,20,8,14)(15,17,18,21,24), 
  (2,9)(3,13)(4,16,12,14,8,7,10)(5,19)(6,24,21,22,23,15,20)(17,18), 
  (2,9,13,3,14,16,12)(5,19,20,23,15,17,18)(6,21,24)(7,8,10), 
  (2,9,8,13,10,19,20,15,17,18,6,5,21,3,14,12)(7,16,24,23), 
  (2,9,10,13,17,18,21,5)(3,14,16,12,4,8)(6,19,20,23,15,22)(7,24), 
  (2,9,8,22,12)(3,14,7,10,16)(4,15,17,18,6)(19,20,24,21,23), 
  (2,9,10,5,6,19,20,23,15,4,24)(3,14,16,12,22,7,17,18,21,13,8), 
  (2,9,17,18)(3,15,4,8,19,12,22,6), (2,9,16,3,15,17,18,23,19,12)(4,14,5,24,8,
    22,20,13,7,6), (2,9,17,18)(3,15,4,19,12,22)(10,16)(21,23), 
  (2,9,3,16,12,13,8,4)(5,6,22,17,18,19,23,15)(10,14)(20,21), 
  (2,9,8,13,7,3,16,12)(5,24,19,23,15,17,18,6)(10,14)(20,21), 
  (2,9,12)(3,16,20,22,6)(4,8,19,23,14)(15,17,18), 
  (2,9,14,12,4,13,8,3,16)(5,6,19,23,17,18,20,15,22), 
  (2,9,15,6,3,16)(4,14,7,10)(8,19,23,17,18,12)(20,24,21,22), 
  (2,9,16,6,7,14,15,17,18,23,8,24,20,12)(3,19), 
  (2,9,14,24,21,23,13,8,15,17,18,20,7,10,16,5,6,12)(3,19), 
  (2,9,16,20,7,13,15,22,6,17,18,23,14,24,5,12,4,8)(3,19), 
  (2,9,16,22,10,7,15,17,18,23,4,21,24,12)(3,19), 
  (2,9,16,6,3,20,12,5,4)(8,19,14,15,13,22,17,18,23), 
  (2,9,16,6,3,20,4)(8,19,14,22,17,18,23), (2,9,22,17,18,4)(3,20,16,19,14,23), 
  (2,9,17,18)(3,20,12,6,7,13,19,14,15,8,24,5), 
  (2,9,15,17,18,12)(3,20,16,4,8,19,14,23,22,6), 
  (2,9,17,18)(3,20,16,19,14,23)(4,12)(15,22), (2,9,4,15,17,18,22,12)(3,20)(14,
    19)(16,23), (2,9,16,17,18,23)(3,20,22)(4,19,14)(12,15), 
  (2,9,22,3,20,23,12)(4,19,14,16,15,17,18), (2,9,15,4,21,23,8,19,14,7,5)(3,20,
    24,13,17,18,12,22,10,16,6), (2,9,16,12,24,5,6,19,4)(3,22,17,18,23,15,7,13,
    8), (2,9,19,4)(3,22,17,18)(5,8,15,13,6,12)(7,10,16,20,24,21,23,14), 
  (2,9,16,12)(3,22,6,20)(4,8,14,19)(15,17,18,23), 
  (2,9,14,7,5,16,12)(3,22,6)(4,8,19)(13,23,15,17,18,20,24), 
  (2,9,10,13,14,16,12)(3,22,6)(4,8,19)(5,20,23,15,17,18,21), 
  (2,9,16,12,13,7,20)(3,22,6)(4,8,19)(5,24,14,17,18,23,15), 
  (2,9,17,18)(3,22,12,20,10,7,19,4,15,14,21,24), 
  (2,9,16,8,3,22,12)(4,15,17,18,23,6,19), (2,9,14,19,4,16,12)(3,22,23,15,17,
    18,20), (2,9,10,7,19,16,22,17,18,21,24,3,23,4)(12,15), 
  (2,9,12)(3,23,8,13,7)(5,24,19,16,6)(15,17,18), 
  (2,9,5)(3,23,8,19,16,6)(4,21,24,20,12,22,10,7,14,15)(13,17,18), 
  (2,9,19,7,10,16,14,17,18,3,24,21,23,20)(4,8,15,22,6,12), 
  (2,9)(3,24,23,12,4,14,10,6)(7,16,15,22,20,21,8,19)(17,18), 
  (2,9,16,6,12)(3,24)(4,14)(7,19)(8,15,17,18,23)(20,22), 
  (2,9,23,12)(3,24,21,4,19,7,10,22)(14,20)(15,17,18,16), 
  (2,9,12,22,3,24)(4,19,7,17,18,15)(14,16)(20,23), 
  (2,9,15,17,18,12)(3,24,21,20,13,23,4,19,7,10,14,5,16,22), 
  (2,9,14,15,4,21,23,8,19,7,5)(3,24,13,17,18,20,12,22,10,16,6), 
  (2,9,6,3,24,21,14,15,17,18,8,19,7,10,20,12)(4,23,22,16), 
  (2,10,12,9,19,17,21,15,18,3)(4,16,20,22,23,14), 
  (2,10,23,15,6,9,5)(8,18,13,17,21,16,12), (2,10,12,9,17,21,15,18)(14,16,20,
    23), (2,10,13,14,12,16,9)(5,20,15,23,18,17,21), 
  (2,10,23,4,8,15,18)(6,12,9,17,21,16,22), (2,10)(4,9)(17,21)(18,22), 
  (2,10,7,14,17,21,24,20)(4,9,15,23,22,18,12,16), 
  (2,10,13,14,9,16)(4,12)(5,20,18,23,17,21)(15,22), 
  (2,10,7,14,12,9)(4,16)(15,18,17,21,24,20)(22,23), 
  (2,10,13,14,12)(4,16,9)(5,20,15,17,21)(18,22,23), 
  (2,10,7,23,4,20)(9,12)(14,17,21,24,16,22)(15,18), 
  (2,10,16,4,24,15,9,14,5)(7,12,18,20,13,17,21,23,22), 
  (2,10,16,17,21,23)(3,6,12,14,19,8,15,20)(5,9)(13,18), 
  (2,10,5)(3,6,4,24,20)(7,14,19,8,22)(9,15,16)(12,23,18)(13,17,21), 
  (2,10,3,8,13,7,14,4,16)(5,24,20,22,23,17,21,19,6), 
  (2,10,8,7,14,9,16)(3,13)(4,12)(5,19)(6,24,20,18,23,17,21)(15,22), 
  (2,10,7,13,8,3,15,23,9,4,20)(5,6,19,12,16,18,22,14,17,21,24), 
  (2,10,16,22,3,24,17,21,23,4,19,7)(5,18)(9,13)(14,20), 
  (2,12,17,15)(7,16,21,20)(9,18)(10,14,24,23), 
  (2,12,10,7,14,16)(6,18)(8,9)(15,21,24,20,23,17), 
  (2,12)(6,23,18,20,24,21)(7,10,8,16,9,14)(15,17), 
  (2,12,16,9,10,13,14)(5,20,17,15,23,18,21), (2,12)(4,6)(8,22)(15,17), 
  (2,12,16,18,22,8,20)(4,6,14,17,15,23,9), (2,12,18,22,6,16,14,10,5)(4,8,23,
    20,21,13,17,15,9), (2,12)(4,8)(6,22)(15,17), 
  (2,12,7,14,16)(4,9,10)(15,24,20,23,17)(18,21,22), 
  (2,12)(4,9,23,10,7,14)(15,17)(16,21,24,20,22,18), 
  (2,12)(4,10)(15,17)(21,22), (2,12)(4,10,7,14,16)(6,18)(8,9)(15,17)(20,23,22,
    21,24), (2,12,7,14,16,17,15,24,20,23)(4,10,22,21)(5,18)(9,13), 
  (2,12,9)(4,14,7,10,16)(15,18,17)(20,24,21,23,22), 
  (2,12,18,6,10,5)(4,16)(8,21,13,17,15,9)(22,23), 
  (2,12,10,4,16)(15,21,22,23,17), (2,12,10,7,14,16,4,17,15,21,24,20,23,22)(9,
    18), (2,12)(4,20)(14,22)(15,17), (2,12,16,4,21,13,17,15,23,22,10,5)(9,20,
    18,14), (2,12,23,18,22,7,5)(4,24,13,17,15,16,9), 
  (2,12,14,24,3,6,4,9,16)(7,19,8,22,18,23,17,15,20), 
  (2,12,16,9,5,24,19,6,4)(3,8,22,17,15,23,18,13,7), 
  (2,12,14,4,9,16)(3,8,13,10)(5,21,19,6)(15,20,22,18,23,17), 
  (2,12)(3,8,13,14)(4,10)(5,20,19,6)(9,16)(15,17)(18,23)(21,22), 
  (2,12,3,8,9,4,16)(6,18,22,23,17,15,19), (2,12)(3,8,13,7)(4,16,21)(5,24,19,
    6)(10,22,23)(15,17), (2,12,9,4,21,16)(3,8,13,7)(5,24,19,6)(10,23,17,15,18,
    22), (2,12,16)(3,10,4,9,14,13)(5,19,21,22,18,20)(6,24)(7,8)(15,23,17), 
  (2,12)(3,14,18,21,24)(4,16)(7,19,20,9,10)(15,17)(22,23), 
  (2,12)(3,16)(4,20,24,21,22,14,7,10)(6,9,8,18)(15,17)(19,23), 
  (2,12,16)(3,20,9,4,6)(8,19,14,18,22)(15,23,17), 
  (2,12,9,6,3,20)(4,16)(8,19,14,17,15,18)(22,23), 
  (2,12,24,3,22,16,14)(4,23,20,17,15,7,19), 
  (2,12,9)(3,23,14,19,16,20)(4,22)(15,18,17), 
  (2,12)(3,24,9,16,6)(4,14)(7,18,23,8,19)(15,17)(20,22), 
  (2,13,8,3)(4,22)(5,6,19,17)(7,9,12,10,23,14,24,18,15,21,16,20), 
  (2,13,9,16,10)(5,18,23,21,17)(7,14,12)(15,24,20), 
  (2,13,16,14,7,10)(5,23,20,24,21,17)(9,15)(12,18), 
  (2,13,14,12,10)(4,9,16)(5,20,15,21,17)(18,23,22), 
  (2,13,21,4,12,7,18)(5,10,22,15,24,9,17), (2,13,12,10,7,14,4,16,9)(5,15,21,
    24,20,22,23,18,17), (2,13,16,20,3,6,12,18,10)(5,23,14,19,8,15,9,21,17), 
  (2,13,24,3,6,12,10,22,14,16,18)(4,20,23,9,17,5,7,19,8,15,21), 
  (2,13,24,23,8,19,18,17,5,7,16,6,3,9)(10,14,15,21,20,12), 
  (2,13,9,8,14,7,10)(3,12,16)(5,18,6,20,24,21,17)(15,23,19), 
  (2,13,23,22)(3,24,9,6)(4,17,5,16)(7,18,8,19)(10,20,12)(14,15,21), 
  (2,14,5)(7,10,16,18,15)(9,12,24,21,23)(13,17,20), 
  (2,14,15,18,16)(9,23,17,20,12), (2,14,17,20)(7,24)(9,12,21,23)(10,16,18,15),
  (2,14,7,10,15,16)(4,9)(12,23,17,20,24,21)(18,22), 
  (2,14,4,9,12,17,20,22,18,15)(5,10,23,13,21,16), 
  (2,14,7,5,12,16)(4,9)(13,15,23,17,20,24)(18,22), 
  (2,14)(4,12,9,16)(15,18,23,22)(17,20), (2,14,7,5,21,4,12,9,16)(10,22,15,18,
    23,17,20,24,13), (2,14,7,22,5,18,23,15,21)(4,13,9,16,12,10,17,20,24), 
  (2,14,3,8,13,7,10,4,12)(5,24,21,22,15,17,20,19,6), 
  (2,14,17,20)(3,19)(4,7,12,9,6,5,21,23)(8,13,10,16,22,24,15,18), 
  (2,14,19,4,15,18,7,5,16)(3,22,12,9,24,13,23,17,20), 
  (2,15,18,14,16)(9,20,23,17,12), (2,15,18,4,8,20,24,21,13,17,12,9,22,6,14,7,
    10,5)(16,23), (2,15,10,22,6,16,9)(4,8,23,18,17,12,21), 
  (2,15,13,4,10)(5,22,21,17,12), (2,15,14,7,5,23,18,22,10)(4,21,17,12,20,24,
    13,16,9), (2,15,21,24,20,3,18)(7,14,19,9,17,12,10), 
  (2,15,16,10)(3,20,24,13,9,6)(5,18,8,19,14,7)(12,23,21,17), 
  (2,15,18,8,19,14,17,12,9,6,3,20)(4,16,22,23), 
  (2,15,16,18,8,19,7,5)(3,24,13,17,12,23,9,6)(10,14)(20,21), 
  (2,15)(3,24,21,9,6)(4,14,13,23)(5,16,22,20)(7,10,18,8,19)(12,17), 
  (2,16,15,18,20)(9,14,17,23,12), (2,16,20,15,18)(9,17,23,14,12), 
  (2,16)(7,9)(10,12,14)(15,20,21)(17,23)(18,24), 
  (2,16,9,12,14,7,10)(15,20,24,21,17,23,18), (2,16,5,7,14,12)(9,21)(10,18)(13,
    24,20,15,17,23), (2,16,17,23)(5,10,18,13,21,9)(12,20)(14,15), 
  (2,16,5,12,17,23,13,15)(7,10,18,20,24,21,9,14), 
  (2,16,22,8,15,18,21,24,20)(4,6,12,9,10,7,14,17,23), 
  (2,16,12,9,22,6,20)(4,8,14,17,23,15,18), 
  (2,16,4,8)(5,18,15,10)(6,17,23,22)(9,12,21,13), 
  (2,16)(4,9,12,8)(6,22,18,15)(17,23), (2,16)(4,12)(7,14,10)(15,22)(17,23)(20,
    21,24), (2,16,4,13,17,23,22,5)(7,9,12,10,24,18,15,21), 
  (2,16)(4,14)(17,23)(20,22), (2,16,9,12)(4,14)(15,17,23,18)(20,22), 
  (2,16,22)(4,17,23)(6,12,9)(8,15,18), (2,16,12,5,10,6,4,17,23,15,13,21,8,
    22)(7,18,20,24,9,14), (2,16,12,5,10,20,24,9,22)(4,17,23,15,13,21,14,7,18),
  (2,16,22,10,7,14,9,12,5)(4,21,24,20,18,15,13,17,23), 
  (2,16,22,7,20,18,15,10,5)(4,24,14,9,12,21,13,17,23), 
  (2,16,3,4,13,9,12,10)(5,18,15,21,17,23,19,22)(6,20)(8,14), 
  (2,16,4,9,17,23,22,18)(3,6,12,5,10,14,19,8,15,13,21,20), 
  (2,16,17,23)(3,6,12,5,10,22,18,14,19,8,15,13,21,4,9,20), 
  (2,16,12,4,9,17,23,15,22,18)(3,7,13,19,24,5), 
  (2,16)(3,7,13,8)(4,9)(5,6,19,24)(12,14)(15,20)(17,23)(18,22), 
  (2,16,5,6,15)(3,7,21,9)(4,14)(8,12,17,23,13)(10,18,19,24)(20,22), 
  (2,16,12,9,20)(3,7,22)(4,19,24)(14,17,23,15,18), 
  (2,16,9,8,14,13,4,3,12)(5,22,19,15,17,23,18,6,20), 
  (2,16)(3,12,9)(4,7)(15,18,19)(17,23)(22,24), 
  (2,16,6,10,14,22,18,24,5,3,12)(4,9,7,13,19,15,17,23,8,21,20), 
  (2,16)(3,13)(5,19)(6,20)(8,14)(9,12)(15,18)(17,23), 
  (2,16,6,3,13,17,23,8,19,5)(4,21,20)(7,12,18,24,15,9)(10,14,22), 
  (2,16,20,3,17,23,14,19)(4,13,6,22,5,8)(9,12)(15,18), 
  (2,16,22,3,18,20,12)(4,19,9,14,15,17,23), (2,16,4,9,15,17,23,22,18,12)(3,20,
    5,21,8,19,14,13,10,6), (2,16,22,15,18,21,24,3,20)(4,12,9,10,7,19,14,17,23)
    , (2,16,22,3,21,15,18,20,24)(4,19,10,12,9,14,7,17,23), 
  (2,17)(5,7)(9,16,12,10,18,23,15,21)(13,24), 
  (2,17)(5,10,18,20,12)(9,14,15,13,21)(16,23), 
  (2,17)(4,9,16,12,5,22,18,23,15,13), (2,17)(4,12,5,14,16,10,7,22,15,13,20,23,
    21,24), (2,17)(4,14,7,10,23,22,20,24,21,16)(5,9,12)(13,18,15), 
  (2,17)(4,14,9)(5,10,15,13,21,12)(18,22,20), 
  (2,17)(4,16,12,5,10,8,18,22,23,15,13,21,6,9), 
  (2,17)(4,23,22,16)(9,12)(15,18), (2,17)(3,4,19,22)(5,10,23,9,20,12)(13,21,
    16,18,14,15), (2,17)(3,6,12,5,7,19,8,15,13,24)(9,16,10,18,23,21)(14,20), 
  (2,17)(3,6,7)(5,10,18,23,15,13,21,9,16,12)(8,24,19), 
  (2,17)(3,6,12,5,16,20,9,10,7,19,8,15,13,23,14,18,21,24), 
  (2,17)(3,6,16,24,4,12,5,9,19,8,23,7,22,15,13,18)(10,14)(20,21), 
  (2,17)(3,6,9,21,4,15,14,19,8,18,10,22,12,20), 
  (2,17)(3,6,4,24,9,14,19,8,22,7,18,20)(5,10,16,12)(13,21,23,15), 
  (2,17)(3,7,22)(4,19,24)(5,6,14,12)(8,20,15,13)(9,23)(10,21)(16,18), 
  (2,17)(3,12,5,9,8,23,19,15,13,18,6,16)(4,20,24,21)(7,10,22,14), 
  (2,17)(3,18,19,9)(7,23,15)(10,14)(12,24,16)(20,21), 
  (2,17)(3,18,23,14,19,9,16,20)(5,12)(6,8)(10,21)(13,15), 
  (2,17)(3,18)(5,12)(6,8)(7,16,24,23)(9,19)(10,14,21,20)(13,15), 
  (2,17)(3,18,23,14,19,9,16,20)(4,15,13,8,22,12,5,6)(7,24), 
  (2,17)(3,19)(4,20,23,21)(5,12)(6,8)(7,24)(10,22,14,16)(13,15), 
  (2,17)(3,20,12,4,8,19,14,15,22,6)(5,7,21,9,16)(10,18,23,13,24), 
  (2,17)(3,20,16,22,15,18,8,19,14,23,4,12,9,6), 
  (2,17)(3,21,4,23,14,19,10,22,16,20)(5,12)(6,24)(7,8)(13,15), 
  (2,17)(3,22,20,6,12,24,10,18,23,19,4,14,8,15,7,21,9,16), 
  (2,17)(3,23,13,24,20,12,4,6)(5,7,14,15,22,8,19,16)(9,10,18,21), 
  (2,18,23,17,9,16)(7,10,12,24,21,15), (2,18,21,16)(5,7,14,12)(9,10,23,17)(13,
    24,20,15), (2,18,10,5,12,4,8)(6,17,9,21,13,15,22), 
  (2,18,22,5,7,14,12,10,23)(4,13,24,20,15,21,16,17,9), 
  (2,18,16,12,22,14,7,10,5)(4,20,24,21,13,17,9,23,15), 
  (2,18,14,16,4,24,3,6,12)(7,19,8,15,17,9,20,23,22), 
  (2,18,22,7,17,9,4,24)(3,20,21,13,8)(5,6,19,14,10)(12,16,15,23), 
  (2,19,17,3)(4,6,14,15,22,8,20,12), (2,19,8,15,23,17,3,6,12,16)(4,9,20,22,18,
    14), (2,19,8,15,9,23,22,10,5)(3,6,12,18,16,4,21,13,17), 
  (2,19,6,22,17,3,8,4)(5,10,7,14,16,12)(9,18)(13,21,24,20,23,15), 
  (2,19,6,22,17,3,8,4)(5,10,16,12)(7,18,20,24,9,14)(13,21,23,15), 
  (2,19,21,23,15,9,14,7,13,8,4)(3,10,16,12,18,20,24,5,6,22,17), 
  (2,20,9,12,16,22,3)(4,19,17,14,18,15,23), (2,20,18,15,23,10,5)(9,12,16,21,
    13,17,14), (2,20,9)(14,18,17), (2,20)(9,12)(14,17)(15,18), 
  (2,20)(7,9)(14,17)(18,24), (2,20,24,21,15,23,18)(7,10,12,16,9,17,14), 
  (2,20)(4,8,22,6)(14,17)(16,23), (2,20,16,4,9)(14,23,22,18,17), 
  (2,20)(4,12,9,16)(14,17)(15,18,23,22), (2,20,5,10,18)(4,12,16)(9,17,14,13,
    21)(15,23,22), (2,20,21,13,17,14,10,5)(3,6,4,9,7,19,8,22,18,24)(12,23)(15,
    16), (2,20,3,6,12)(4,16,21)(8,15,17,14,19)(10,22,23), 
  (2,20,18)(3,6,12,5,7,19,8,15,13,24)(4,16,10,22,23,21)(9,17,14), 
  (2,20,3,6,12,16)(4,18)(8,15,23,17,14,19)(9,22), 
  (2,20,9,4,12)(3,16,6)(8,19,23)(14,18,22,15,17), 
  (2,21,23,8,19,17,10,16,6,3)(7,24)(9,14,15)(12,18,20), 
  (2,21)(5,23,15,9,7,14)(10,17)(12,18,24,20,13,16), 
  (2,21,23,15,9,14,22,6,5,17,10,16,12,18,20,4,8,13)(7,24), 
  (2,21,23,15,9,14,3,8,13,17,10,16,12,18,20,19,6,5)(7,24), 
  (2,21,24,4,9,5)(3,15,16)(6,20)(7,22,18,13,17,10)(8,14)(12,23,19), 
  (2,21,13,22,6,12,18,23,14,17,10,5,4,8,15,9,16,20)(3,19), 
  (2,21,22,23,8,19,14,7,5)(3,20,24,13,17,10,4,16,6)(9,18)(12,15), 
  (2,21,15,16,24,8,17,10,12,23,7,6)(3,22,18,20)(4,9,14,19)(5,13), 
  (2,22,17,4)(6,15,9,21,8,12,18,10), (2,22,18,15,7,21,16,8,13)(4,9,12,24,10,
    23,6,5,17), (2,22,15)(4,12,17)(5,10,16)(13,21,23), 
  (2,22,20,6,3,24,21,18,17,4,14,8,19,7,10,9)(12,16,15,23), 
  (2,23,18,15,21,24,20)(7,14,17,16,9,12,10), (2,23,13,21,22,18,15)(4,9,12,17,
    16,5,10), (2,23,22,15,20,24,18,17,16,4,12,14,7,9)(3,6,10,19,8,21), 
  (2,23,8,24,13,19,21,20)(3,10,14,17,16,6,7,5)(9,15)(12,18), 
  (2,23,7,5)(3,18)(4,22)(9,19)(10,12,20,21,15,14)(13,17,16,24), 
  (2,23,7,10,14,18,3,22,12)(4,15,17,16,24,21,20,9,19), 
  (2,24,21,23,15,20,9)(7,10,16,12,14,18,17), 
  (2,24,21,23,15,9,14,17,7,10,16,12,18,20)(3,5,6,19,13,8), 
  (2,24,21)(3,6,16,9,22,15,20)(4,12,14,19,8,23,18)(7,10,17), 
  (2,24,3,6,12)(4,16,9)(7,19,8,15,17)(18,22,23), 
  (2,24,19,6,5,21,9,16,12)(3,8,13,10,18,23,15,17,7), 
  (2,24,20,23,15,19,6,22,9,10,5)(3,8,4,18,21,13,17,7,14,16,12), 
  (2,24,19,6,10,23,13,22,14,17,7,3,8,21,16,5,4,20)(9,18), 
  (2,24,6,20,3,17,7,8,14,19)(4,15,9,10,5)(12,18,21,13,22)(16,23), 
  (2,24,6,4,14,19,9)(3,18,17,7,8,22,20), (2,24,19,14,15,9,16,22,8,17,7,3,20,
    12,18,23,4,6)(5,13), (2,24,9,10,5)(3,20,22,23,8,19,14,4,16,6)(7,18,21,13,
    17)(12,15), (1,2)(3,7,21,13,16,12,4,8)(5,23,15,22,6,19,24,10)(11,17), 
  (1,2)(3,8,9,4,13,7)(5,24,19,6,18,22)(11,17), 
  (1,2,3)(4,8,13,7)(5,24,22,6)(10,14)(11,17,19)(20,21), 
  (1,2,3,4,8)(6,11,17,19,22)(9,20)(12,16)(14,18)(15,23), 
  (1,2,3,12,10,7,14,8,5,4)(6,13,22,11,17,19,15,21,24,20)(9,16)(18,23), 
  (1,2,3,12,16,9,4,8)(6,11,17,19,15,23,18,22)(10,14)(20,21), 
  (1,2,3,13,7)(4,8,9,16,12)(5,24,11,17,19)(6,18,23,15,22), 
  (1,2,4,7,16,20,6,5,3)(8,13,19,11,17,22,24,23,14), 
  (1,2,4,8,21,18,23,7,3)(6,10,9,16,24,19,11,17,22), 
  (1,2,4,8,13,21,20,23,9,7,3)(5,10,14,16,18,24,19,11,17,22,6), 
  (1,2,4,8,13,12,3)(5,15,19,11,17,22,6)(7,10,14)(20,24,21), 
  (1,2,4,8,13,12,3)(5,15,19,11,17,22,6)(7,14,10)(20,21,24), 
  (1,2,4,8,13,9,3)(5,18,19,11,17,22,6)(7,14,10)(20,21,24), 
  (1,2,4,8,13,3)(5,19,11,17,22,6)(7,14)(10,12,16)(15,23,21)(20,24), 
  (1,2,4,14,9,16,8,13,10,12,3)(5,21,15,19,11,17,22,20,18,23,6), 
  (1,2,4,14,8,13,7,12,3)(5,24,15,19,11,17,22,20,6)(9,16,10)(18,23,21), 
  (1,2,4,15,7,14,9,10,6,5,3)(8,13,19,11,17,22,12,24,20,18,21), 
  (1,2,4,5,10,23,15,6,18)(8,9,11,17,22,13,21,16,12), 
  (1,2,4,8)(6,11,17,22)(9,20,12,21)(10,18,14,15), 
  (1,2,4,8)(6,11,17,22)(7,10,9,15,23,14)(12,16,20,24,21,18), 
  (1,2,4,8)(6,11,17,22)(7,16)(9,14)(10,12)(15,21)(18,20)(23,24), 
  (1,2,4,8)(6,11,17,22)(7,20,18,21,24,14,9,10)(16,23), 
  (1,2,4,8,5,7,18,23,21)(6,13,24,9,16,10,11,17,22), 
  (1,2,4,8)(5,10)(6,11,17,22)(7,9,14)(13,21)(18,20,24), 
  (1,2,4,8)(5,16,12,24,13,23,15,7)(6,11,17,22)(10,21), 
  (1,2,4,8)(5,18)(6,11,17,22)(7,14,10)(9,13)(20,21,24), 
  (1,2,4,8,13,7,14)(5,24,20,11,17,22,6)(9,16,10)(18,23,21), 
  (1,2,4,12,5,10,6)(8,11,17,22,15,13,21), (1,2,4,15,14,16,10,9,8)(6,11,17,22,
    12,20,23,21,18), (1,2,4)(3,6,13,15,14,19,8,5,12,20)(7,10,16,24,21,23)(11,
    17,22), (1,2,4,15,21,3,6,11,17,22,12,10,19,8)(7,20,18,24,14,9), 
  (1,2,4)(3,7,13,8,9,16,12)(5,6,18,23,15,19,24)(11,17,22), 
  (1,2,4,3,7,13,15,6,11,17,22,19,24,5,12,8)(14,23,20,16), 
  (1,2,4,5,8,3,7,21,12)(6,19,24,10,15,11,17,22,13), 
  (1,2,4,18,10,15,23,14,19,24,5,11,17,22,9,21,12,16,20,3,7,13)(6,8), 
  (1,2,4,23,15,8,3,7)(5,14)(6,19,24,11,17,22,16,12)(13,20), 
  (1,2,4,19,18,24,21,16,6,11,17,22,3,9,7,10,23,8)(14,20), 
  (1,2,4,23,14,19)(3,11,17,22,16,20)(5,6)(8,13), 
  (1,2,4,14,6,11,17,22,20,8)(3,12,7,10,9,19,15,24,21,18), 
  (1,2,4,14,8,3,12,7,13)(5,11,17,22,20,6,19,15,24)(9,16,10)(18,23,21), 
  (1,2,4,19,15,8)(3,12,6,11,17,22)(9,14)(18,20), 
  (1,2,4,8,3,13)(5,11,17,22,6,19)(7,10)(9,16,14)(18,23,20)(21,24), 
  (1,2,4,8,15,16,20,7)(3,13)(5,19)(6,12,23,14,24,11,17,22), 
  (1,2,4,8)(3,14,9,24)(6,11,17,22)(7,19,20,18), 
  (1,2,4,11,17,22)(3,15,21,19,12,10)(5,24,20,16,6)(7,14,23,8,13), 
  (1,2,4,8)(3,16,7)(6,11,17,22)(9,10)(18,21)(19,23,24), 
  (1,2,4,8)(3,16,7,10,14,9)(6,11,17,22)(18,19,23,24,21,20), 
  (1,2,4,8,3,16)(6,19,23,11,17,22)(12,20)(14,15), 
  (1,2,4,8,3,16,14,7,10,9,13)(5,11,17,22,6,19,23,20,24,21,18), 
  (1,2,4,15,14,9,19,23,24,21,5,11,17,22,12,20,18,3,16,7,10,13)(6,8), 
  (1,2,4,5,8,7,19,9,10)(3,18,21,11,17,22,13,6,24)(12,20,16)(14,23,15), 
  (1,2,4,8)(3,18,21)(6,11,17,22)(7,14)(9,10,19)(20,24), 
  (1,2,4,8)(3,18)(6,11,17,22)(7,14,10)(9,19)(20,21,24), 
  (1,2,4,12,5)(3,18,21,24,20,16,6)(7,14,23,8,19,9,10)(11,17,22,15,13), 
  (1,2,4,23)(3,18,21,24)(7,19,9,10)(11,17,22,16), 
  (1,2,4,11,17,22)(3,19)(5,24,21,15,20,16,6)(7,10,12,14,23,8,13), 
  (1,2,4,23,14,11,17,22,16,20)(3,19), (1,2,4,23,14,9,5,11,17,22,16,20,18,
    13)(3,19)(6,8)(7,24), (1,2,4,8,3,20,16,12,24,10,13)(5,11,17,22,6,19,14,23,
    15,7,21), (1,2,4,11,17,22)(3,20,16,12,8,19,14,23,15,6), 
  (1,2,4,12,9,11,17,22,15,18)(3,20,8,19,14,6), 
  (1,2,4,15,8)(3,20)(6,11,17,22,12)(7,16)(14,19)(23,24), 
  (1,2,4,23,6,5,24,21,18)(3,20,12)(7,10,9,11,17,22,16,8,13)(14,15,19), 
  (1,2,4,24,10,6,19,14,23,12,5)(3,20,16,15,13,11,17,22,7,21,8), 
  (1,2,4,19,10,9,14,7,16,15,8)(3,21,18,20,24,23,12,6,11,17,22), 
  (1,2,4,15,6,11,17,22,12,8)(3,23,14,19,16,20), 
  (1,2,4,19,16,10,9,15,8)(3,23,21,18,12,6,11,17,22)(5,24,20)(7,14,13), 
  (1,2,4,8)(3,24)(6,11,17,22)(7,19)(10,16,12,21,23,15)(14,20), 
  (1,2,4,8)(3,24)(6,11,17,22)(7,19)(9,10,14)(18,21,20), 
  (1,2,5,8,3,7,21,9,16,12,4)(6,19,24,10,18,23,15,22,11,17,13), 
  (1,2,5,3,23)(4,6,7,14,15,21,9)(8,24,20,12,10,18,22)(11,17,13,19,16), 
  (1,2,6,5,12,16,10,20,22,3)(4,19,11,17,8,13,15,23,21,14)(7,9)(18,24), 
  (1,2,6,5,24,15,20,23,18,22,3)(4,19,11,17,8,13,7,12,14,16,9), 
  (1,2,6,5,24,20,23,18,15,21,19,11,17,8,13,7,14,16,9,12,10,3)(4,22), 
  (1,2,6,5,24,15,23,14,18,19,22)(3,4,11,17,8,13,7,12,16,20,9), 
  (1,2,6,11,17,8)(3,16)(4,22)(12,20)(14,15)(19,23), 
  (1,2,6,3,23,4,18,21,24,20,12)(7,14,15,11,17,8,19,16,22,9,10), 
  (1,2,7,12,14,16,9,3)(4,8,13,10)(5,21,22,6)(11,17,24,15,20,23,18,19), 
  (1,2,7,13)(3,14,12,16,9,10,4,8)(5,11,17,24)(6,19,20,15,23,18,21,22), 
  (1,2,8,13,14,3)(4,9)(5,20,19,11,17,6)(10,12,16)(15,23,21)(18,22), 
  (1,2,8,18,22)(4,11,17,6,9), (1,2,8)(4,16,18,10,5)(6,11,17)(9,21,13,22,23), 
  (1,2,8)(4,16,10)(6,11,17)(21,22,23), (1,2,8)(4,21,13,22,10,5)(6,11,17)(16,
    23), (1,2,8,3,7,14,9,12,16,10,13)(5,11,17,6,19,24,20,18,15,23,21), 
  (1,2,8,3,7,13)(4,12)(5,11,17,6,19,24)(9,16,14)(15,22)(18,23,20), 
  (1,2,8,3,10,9,14,7,22,11,17,6,19,21,18,20,24,4)(5,13), 
  (1,2,8,3,10,13)(4,12)(5,11,17,6,19,21)(9,16,14)(15,22)(18,23,20), 
  (1,2,8,3,14,4,16,9,10,7,13)(5,11,17,6,19,20,22,23,18,21,24), 
  (1,2,9,12,4,8,13,10,14,7,3)(5,21,20,24,19,11,17,18,15,22,6), 
  (1,2,9,14,3)(4,8,23,15,22,6,16,12)(5,24,13,7)(11,17,18,20,19), 
  (1,2,9,16,6,13,15,22,3)(4,19,11,17,18,23,8,5,12), 
  (1,2,9,16,12,4,19,11,17,18,23,15,22,3)(5,24,10)(6,8)(7,21,13), 
  (1,2,9,7,6,5,3)(4,22)(8,13,19,11,17,18,24)(10,14)(12,23,15,16)(20,21), 
  (1,2,9)(7,14,16,12,10)(11,17,18)(15,21,24,20,23), 
  (1,2,9)(5,7,14,16,12)(11,17,18)(13,24,20,23,15), 
  (1,2,9,16,12,10,8,4,5)(6,22,13,11,17,18,23,15,21), 
  (1,2,9,13,15,22,6,11,17,18,5,12,4,8)(7,14,10)(16,23)(20,21,24), 
  (1,2,9,12,23,22,6,11,17,18,15,16,4,8)(5,21,14,13,10,20), 
  (1,2,9,20,4,12,8)(6,11,17,18,14,22,15), (1,2,9,10,13,8)(4,15,22,12)(5,6,11,
    17,18,21)(7,23,14,24,16,20), (1,2,9,16,20,7,13)(4,15,6)(5,11,17,18,23,14,
    24)(8,22,12), (1,2,9,14,7,5,4,21,23,15,6)(8,11,17,18,20,24,13,22,10,16,12)
    , (1,2,9,13,7,15,22,10,20,23,8)(4,21,14,16,6,11,17,18,5,24,12), 
  (1,2,9,14,15,16,6,11,17,18,20,12,23,8)(4,22), 
  (1,2,9,6,11,17,18,8)(4,22)(7,14,16,12,24,20,23,15)(10,21), 
  (1,2,9,14,7,6,11,17,18,20,24,8)(4,22)(5,10,16,12)(13,21,23,15), 
  (1,2,9,10,7,13)(3,4,8,12,14,16)(5,11,17,18,21,24)(6,15,20,23,19,22), 
  (1,2,9,16,6,11,17,18,23,8)(3,5,21,7,20,12,4,19,13,10,24,14,15,22), 
  (1,2,9,16,20)(3,6,22,13,12,21,7)(4,5,15,10,24,19,8)(11,17,18,23,14), 
  (1,2,9,14,3,6)(4,13,7,10,16,12)(5,24,21,23,15,22)(8,11,17,18,20,19), 
  (1,2,9,10,7,19,8)(3,6,11,17,18,21,24)(4,15,16)(12,23,22), 
  (1,2,9,22,12,23,21,20,7,19,8)(3,6,11,17,18,4,15,16,10,14,24), 
  (1,2,9,10,12,4,19,8)(3,6,11,17,18,21,15,22)(7,24)(14,16,20,23), 
  (1,2,9,23,15,22,10,13,14,19,8)(3,6,11,17,18,16,12,4,21,5,20), 
  (1,2,9,10,13,3,7,11,17,18,21,5,19,24)(4,8,20,23,15,22,6,14,16,12), 
  (1,2,9,19,24,5,11,17,18,3,7,13)(4,22)(6,8)(10,16)(12,15)(21,23), 
  (1,2,9,21,4,13,7,3,8)(5,24,19,6,11,17,18,10,22), 
  (1,2,9,12,4,8)(3,10,7)(6,11,17,18,15,22)(14,16)(19,21,24)(20,23), 
  (1,2,9,13)(3,10,7,16,14,12,4,8)(5,11,17,18)(6,19,21,24,23,20,15,22), 
  (1,2,9,13,3,10,16,14)(4,8,7,12)(5,19,21,23,20,11,17,18)(6,24,15,22), 
  (1,2,9,3,10)(4,8,13,14,7,16,12)(5,20,24,23,15,22,6)(11,17,18,19,21), 
  (1,2,9,16,12,4,8)(3,10,13,7,20)(5,24,14,19,21)(6,11,17,18,23,15,22), 
  (1,2,9,14,7,13)(3,10,6,19,21,8)(4,15,22,12)(5,11,17,18,20,24), 
  (1,2,9,14,8,12,4,16,24,5,11,17,18,20,6,15,22,23,7,13)(3,10,19,21), 
  (1,2,9,19)(3,11,17,18)(6,8)(7,10,16,20,24,21,23,14), 
  (1,2,9,3,12,4,10)(5,20,6,24,23)(7,16,13,14,8)(11,17,18,19,15,22,21), 
  (1,2,9,16,5,11,17,18,23,13)(3,12,19,15)(4,14)(20,22), 
  (1,2,9,7,10,16,6,11,17,18,24,21,23,8)(3,12,4,19,15,22), 
  (1,2,9,14,16,6,19,15,22,7,13)(3,12,4,24,5,11,17,18,20,23,8), 
  (1,2,9,10,6,24,11,17,18,21,8,7)(3,13,19,5)(4,22)(12,20,23,15,14,16), 
  (1,2,9,7,16,12,4,8)(3,14)(6,11,17,18,24,23,15,22)(19,20), 
  (1,2,9,13)(3,14,7,12,4,8)(5,11,17,18)(6,19,20,24,15,22), 
  (1,2,9,16,5,24,19,14,6)(3,20,8,11,17,18,23,13,7), 
  (1,2,9,16,12,4,8)(3,20,7,13,10)(5,21,19,14,24)(6,11,17,18,23,15,22), 
  (1,2,9,10,7,19,14,8,15,22,23)(3,20,6,12,4,16,11,17,18,21,24), 
  (1,2,9,16,10,24,4,19,14,15,8)(3,20,12,6,11,17,18,23,21,7,22), 
  (1,2,9,16,5,7,22,3,20,12,6,11,17,18,23,13,24,4,19,14,15,8)(10,21), 
  (1,2,9,16,15,22,3,20,5,24,8)(4,19,14,13,7,6,11,17,18,23,12), 
  (1,2,9,7,16,4,8)(3,21)(6,11,17,18,24,23,22)(10,19)(12,20)(14,15), 
  (1,2,9,14,3,21,15,7,16,4,8)(6,11,17,18,20,19,10,12,24,23,22), 
  (1,2,9,16,20,7)(3,21)(4,15,22,12)(5,8,13,6)(10,19)(11,17,18,23,14,24), 
  (1,2,9,10,7,19,4,14,15,23,8)(3,22,20,12,16,6,11,17,18,21,24), 
  (1,2,9,10,7,13)(3,22,12,14)(4,15,20,19)(5,11,17,18,21,24)(6,8)(16,23), 
  (1,2,9,3,23,13,7,15,22,8)(4,6,11,17,18,19,16,5,24,12)(10,14)(20,21), 
  (1,2,9,10,7,8,20)(3,23,19,16)(4,15,22,12)(6,14,11,17,18,21,24), 
  (1,2,9,7,14,10,15,22,3,23,8)(4,19,16,6,11,17,18,24,20,21,12), 
  (1,2,9,14,8,13,10,15,22)(3,24,16)(4,11,17,18,20,6,5,21,12)(7,23,19), 
  (1,2,9,19,7,10,14,15,22,23,8)(3,24,21,20,12,4,16,6,11,17,18), 
  (1,2,9,16,22,3,24,12,5)(4,19,7,15,13,11,17,18,23), 
  (1,2,9,10,16,22,3,24,20,15,8)(4,19,7,14,12,6,11,17,18,21,23), 
  (1,2,9,6,11,17,18,8)(3,24,12,14,16,4,19,7,15,20,23,22), 
  (1,2,10,14,12,4,9,7,3)(5,23,6)(8,13,16)(11,17,21,20,15,22,18,24,19), 
  (1,2,10,20,3)(4,23,15,22,16,12)(5,24,8,13,7,6)(11,17,21,14,19), 
  (1,2,10,18,15,22,6,11,17,21,9,12,4,8)(7,14,16,24,20,23), 
  (1,2,10,7,14,8,4,16)(6,22,23,11,17,21,24,20)(9,12)(15,18), 
  (1,2,10,14,12,5,7,16,8)(4,22)(6,11,17,21,20,15,13,24,23)(9,18), 
  (1,2,10,13,15,18,16,4,8)(3,7,20)(5,12,9,23,22,6,11,17,21)(14,19,24), 
  (1,2,10,16,3,12,4,9,8)(6,11,17,21,23,19,15,22,18), 
  (1,2,10,6,24,16,4,11,17,21,8,7,23,22)(3,13,19,5)(9,12)(15,18), 
  (1,2,11,17)(3,12,18,21,24,6,20,23,19,15,9,10,7,8,14,16), 
  (1,2,11,17)(3,20,22)(4,19,14)(5,10,18,23,15,6,13,21,9,16,12,8), 
  (1,2,12,10,3)(5,24,20,23,6)(7,14,16,8,13)(11,17,15,21,19), 
  (1,2,12,10,16,3)(4,8,13,7,9,14)(5,24,18,20,22,6)(11,17,15,21,23,19), 
  (1,2,12,16,20,3)(4,10,22,21)(5,24,8,13,7,6)(11,17,15,23,14,19), 
  (1,2,12,24,19,11,17,15,7,3)(4,16,9)(5,13)(18,22,23), 
  (1,2,12,16,5,24,19,11,17,15,23,13,7,3)(4,22)(6,10,18)(8,21,9), 
  (1,2,12,3,10,16,9,4,8)(5,14,7)(6,11,17,15,19,21,23,18,22)(13,20,24), 
  (1,2,12,16,6,5,24,9,4,11,17,15,23,8,13,7,18,22)(3,19), 
  (1,2,12,19,14)(3,20,11,17,15)(4,7,10,16,9)(18,22,24,21,23), 
  (1,2,12,6,11,17,15,8)(3,20,5,21,22)(4,19,14,13,10)(9,23,18,16), 
  (1,2,12,6,11,17,15,8)(3,24,19,7)(4,22)(10,16,14,21,23,20), 
  (1,2,14,19,11,17,20,3)(4,6,5,21,23,7,18,15,22,8,13,10,16,24,9,12), 
  (1,2,14,23,6,12,21,13,22,11,17,20,16,8,15,10,5,4)(9,18), 
  (1,2,14,15,21,16,9,4,8)(6,11,17,20,12,10,23,18,22), 
  (1,2,14,19,8)(3,6,11,17,20)(7,10,9,24,21,18)(16,23), 
  (1,2,14,22,3,24,13,11,17,20,4,19,7,5)(6,9,12,21,23,8,18,15,10,16), 
  (1,2,15,18,13,11,17,12,9,5)(4,8,23,22,6,16), 
  (1,2,15,7,5,4,21,6,9,23,19)(3,11,17,12,24,13,22,10,8,18,16), 
  (1,2,15)(3,20,24,13,23,9,6)(5,16,18,8,19,14,7)(11,17,12), 
  (1,2,16,21,5,7,14,9,12,4,8)(6,11,17,23,10,13,24,20,18,15,22), 
  (1,2,16,4,8)(5,10)(6,11,17,23,22)(7,14,12,9)(13,21)(15,18,24,20), 
  (1,2,16,4,20,12,9,6,11,17,23,22,14,15,18,8)(5,24,13,7), 
  (1,2,16,9,12,6,14,24,5,11,17,23,18,15,8,20,7,13)(4,22), 
  (1,2,16,20,19,8,15,18,21,24,5,11,17,23,14,3,6,12,9,10,7,13)(4,22), 
  (1,2,16,3,8,18,15,4,14)(6,9,12,22,20,11,17,23,19), 
  (1,2,16,4,18,3,10,12,20,24,5,11,17,23,22,9,19,21,15,14,7,13)(6,8), 
  (1,2,16,4,8,14,12,9,10)(3,13,7)(5,24,19)(6,20,15,18,21,11,17,23,22), 
  (1,2,16,20,3,18,15,4)(5,6)(8,13)(9,12,22,11,17,23,14,19), 
  (1,2,16,12,9,11,17,23,15,18)(3,20,24,21,8)(4,22)(6,19,14,7,10), 
  (1,2,16,11,17,23)(3,20,4,24,10,13,18,15,6,19,14,22,7,21,5,9,12,8), 
  (1,2,16,6,19,14,15,22,7,13)(3,20,12,4,24,5,11,17,23,8)(9,21)(10,18), 
  (1,2,19,15,18,7)(3,12,9,24,11,17)(4,14,5,8,10,16)(6,21,23,22,20,13), 
  (1,2,19,15,4,14,23,8,5,10,18)(3,12,22,20,16,6,13,21,9,11,17), 
  (1,2,20,3,6,11,17,14,19,8)(4,12,16,22,15,23), 
  (1,2,20)(3,6,5,19,8,13)(4,15,23,18,22,12,16,9)(7,10)(11,17,14)(21,24), 
  (1,2,20,22,9,10,13)(3,7,8,12,16)(4,18,21,5,11,17,14)(6,15,23,19,24), 
  (1,2,20,3,11,17,14,19)(4,21,13,22,10,5)(6,12,16,18)(8,15,23,9), 
  (1,2,22,6,11,17,4,8)(7,18,20,10,16,12,24,9,14,21,23,15), 
  (1,2,22,15,23)(4,12,16,11,17)(7,14,9,24,20,18)(10,21), 
  (1,2,22,7,18,12,11,17,4,24,9,15)(3,20,5,10,16,6,19,14,13,21,23,8), 
  (1,2,22,6,3,23)(4,8,19,16,11,17)(5,10,18,12)(9,15,13,21), 
  (1,2,24,8,21,14,16,12,4,11,17,7,6,10,20,23,15,22)(9,18), 
  (1,3,7,13,15,22,6)(4,8,11,19,24,5,12), (1,3,12,20,22,16,18,21,5,11,19,15,14,
    4,23,9,10,13)(7,24), (1,3,18,5,11,19,9,13)(4,24,23)(7,16,22)(10,14,21,20),
  (1,3,18,5,11,19,9,13)(4,24,16,22,7,23)(10,14)(20,21), 
  (1,3,8)(2,4,9)(6,11,19)(12,16,14)(15,23,20)(17,22,18), 
  (1,3,12,14,10,9,7,16,8,2,4)(6,17,22,11,19,15,20,21,18,24,23), 
  (1,3,12,24,5,2,4,20,6,9,21)(7,13,17,22,14,8,18,10,11,19,15), 
  (1,3,20,2,4,6,7,5,11,19,14,17,22,8,24,13)(9,15)(10,21)(12,18), 
  (1,3,20,18,21,23,5,11,19,14,9,10,16,13)(2,6,7)(8,24,17)(12,15), 
  (1,3,24,5,2,6,10,11,19,7,13,17,8,21)(4,12,9,22,15,18)(14,20)(16,23), 
  (1,3)(2,8)(4,9)(6,17)(7,14,12,10)(11,19)(15,21,24,20)(18,22), 
  (1,3,4,2,9,7,14,10,13,16,12)(5,23,15,11,19,22,17,18,24,20,21), 
  (1,3,6,12,23,14,24,5,2,9,21)(7,13,17,18,10,11,19,8,15,16,20), 
  (1,3,7,17,18,23,15,11,19,24,2,9,16,12)(5,13), 
  (1,3,7,21,9,16,17)(2,11,19,24,10,18,23)(5,6,12)(8,15,13), 
  (1,3,14,13)(2,12)(4,16,10)(5,11,19,20)(15,17)(21,22,23), 
  (1,3,14,16,12,17,5,7,21,22,6,11,19,20,23,15,2,13,24,10,4,8)(9,18), 
  (1,3,14,16,10,2,13)(4,12,7)(5,11,19,20,23,21,17)(15,24,22), 
  (1,3,14,16,18,2,13)(4,12,10,22,15,21)(5,11,19,20,23,9,17)(7,24), 
  (1,3,5,11,19,13)(2,14,7,23,17,20,24,16)(9,12)(15,18), 
  (1,3,5,11,19,13)(2,14,17,20)(4,24,21,15,23,9)(7,10,12,16,18,22), 
  (1,3,5,11,19,13)(2,14,23,17,20,16)(4,24,21,18,12)(7,10,9,15,22), 
  (1,3,2,16,22,12,10,6,5,7,11,19,17,23,4,15,21,8,13,24)(9,20,18,14), 
  (1,3,7,13,17,23,15,10,11,19,24,5,2,16,12,21)(4,9,22,18), 
  (1,3,7,22,8)(2,17)(4,6,11,19,24)(5,10,18,23,15,13,21,9,16,12), 
  (1,3,18,15,13,8,7)(2,17)(4,22)(5,6,24,11,19,9,12)(10,23,14)(16,20,21), 
  (1,3,6,16,24,2,18,20,10,5,11,19,8,23,7,17,9,14,21,13)(4,12,22,15), 
  (1,3,20,23,13)(2,18,8,24,12,17,9,6,7,15)(5,11,19,14,16)(10,21), 
  (1,3)(2,20,21,22,5,18,7,16,12,8)(4,13,9,24,23,15,6,17,14,10)(11,19), 
  (1,3,22,20,5,2,21,23,24)(4,14,13,17,10,16,7,11,19)(6,12,18)(8,15,9), 
  (1,3,23,24,12,18,13)(2,21)(5,11,19,16,7,15,9)(6,20)(8,14)(10,17), 
  (1,3,18,15,2,22,8)(4,6,11,19,9,12,17)(5,10,23,14,24)(7,13,21,16,20), 
  (1,3,6,4,9,20,5,11,19,8,22,18,14,13)(2,24,21,15,23,17,7,10,12,16), 
  (1,4,8,12,3)(6,15,19,11,22), (1,4,13,7,14,9,10,3)(5,24,20,18,21,19,11,22)(6,
    15)(8,12), (1,4)(3,8,12,13,7,14,16,10)(5,24,20,23,21,19,6,15)(11,22), 
  (1,4,23,12,8,11,22,16,15,6)(2,3,7,10,9,20,5,17,19,24,21,18,14,13), 
  (1,4,6,2,5,3,18,21)(8,17,13,19,9,10,11,22)(12,15)(14,16,20,23), 
  (1,4,24,19,11,22,7,3)(2,6,17,8)(5,10,18,23,15)(9,16,12,13,21), 
  (1,4)(2,6,10,16,12,5,24,9,14,3)(7,18,20,19,17,8,21,23,15,13)(11,22), 
  (1,4)(2,6,18,20,24,21,16)(5,12)(7,10,23,17,8,9,14)(11,22)(13,15), 
  (1,4)(2,8,13,16,10,3)(5,23,21,19,17,6)(7,9,14)(11,22)(18,20,24), 
  (1,4,11,22)(2,8,20,16,5,7,21,9,17,6,14,23,13,24,10,18), 
  (1,4,21,5,17,6,19,24,12,11,22,10,13,2,8,3,7,15)(16,23), 
  (1,4,23,21,24)(2,8,17,6)(3,18,13,14,19,9,5,20)(7,11,22,16,10), 
  (1,4,19,7,10,16,14,18)(2,8)(3,24,21,23,20,9,11,22)(6,17), 
  (1,4,6,11,22,8)(2,9,16,20,3)(5,21,24)(7,13,10)(12,15)(14,19,17,18,23), 
  (1,4,13,7,23,15,6,11,22,5,24,16,12,8)(2,9,14,3,10,17,18,20,19,21), 
  (1,4,16,14,19)(2,9,10,7,6,17,18,21,24,8)(3,11,22,23,20)(12,15), 
  (1,4,14,13,10,3,12,8,2,9,16)(5,21,19,15,6,17,18,23,11,22,20), 
  (1,4,12,16,3,13,2,9,10,7)(5,17,18,21,24,11,22,15,23,19)(6,20)(8,14), 
  (1,4,8,2,9,16,19,14,15)(3,20,12,11,22,6,17,18,23), 
  (1,4,3,14,12,16,9,8,7)(2,10,13)(5,17,21)(6,24,11,22,19,20,15,23,18), 
  (1,4,13,14,10,3)(2,12,16,7,9,8)(5,20,21,19,11,22)(6,17,15,23,24,18), 
  (1,4,5,16,8,17,15,20,24,21,9)(2,12,14,7,10,18,11,22,13,23,6), 
  (1,4,15,18,7,10,16,8)(2,14,19,13)(3,5,17,20)(6,11,22,12,9,24,21,23), 
  (1,4,15)(2,14,9,10,7,19,8)(3,6,17,20,18,21,24)(11,22,12), 
  (1,4,6,13,21,9,16,20,3,17,12)(2,15,11,22,8,5,10,18,23,14,19), 
  (1,4,14,23)(2,15,6,17,12,8)(3,24,21,18,19,7,10,9)(11,22,20,16), 
  (1,4,2,16)(6,18,20,24,21,15)(7,10,12,8,9,14)(11,22,17,23), 
  (1,4,15,2,16,8,5,7,18,14,19)(3,11,22,12,17,23,6,13,24,9,20), 
  (1,4,19,14)(2,16,9,8)(3,20,11,22)(6,17,23,18), 
  (1,4)(2,17)(5,10,16,18,15,6,13,21,23,9,12,8)(11,22), 
  (1,4,5,10,7,14,16,8,2,18,15)(6,17,9,12,11,22,13,21,24,20,23), 
  (1,4,21,24,5,11,22,10,7,13)(2,19,20,15,8)(3,14,12,6,17)(16,23), 
  (1,4,8,17,16,11,22,6,2,23)(3,18)(5,21,13,10)(7,24)(9,19)(12,15), 
  (1,4)(2,24,19,9,14,5,21,23,15,6)(3,18,20,13,10,16,12,8,17,7)(11,22), 
  (1,5,10,9,4,8,23)(6,16,11,13,21,18,22), (1,5,10,18,15,6,16,20,3,11,13,21,9,
    12,8,23,14,19)(4,22), (1,5,7,22,18,23)(3,20,15,8,19,14,12,6)(4,9,16,11,13,
    24)(10,21), (1,5,10,18,14,22,12,16,17,19,8)(2,3,6,11,13,21,9,20,4,15,23), 
  (1,5,11,13)(2,3,6,20,10)(4,16,24,22,23,7)(8,14,21,17,19)(9,12)(15,18), 
  (1,5,11,13)(2,4,24,9,19,21)(3,10,17,22,7,18)(6,8), 
  (1,5,10,23,18,4,14,17,8,19,15)(2,6,3,12,11,13,21,16,9,22,20), 
  (1,5,16,6,11,13,23,8)(2,7,14,18,4,19,10,12,17,24,20,9,22,3,21,15), 
  (1,5,10,9,14,7,22,16,12,19)(2,8)(3,11,13,21,18,20,24,4,23,15)(6,17), 
  (1,5,10,23,15,18,2,8,19,14,22)(3,20,4,11,13,21,16,12,9,17,6), 
  (1,5,11,13)(2,9,23,8,20)(3,7,15,22)(4,19,24,12)(6,14,17,18,16)(10,21), 
  (1,5,8)(2,9,16,20,3,17,18,23,14,19)(6,11,13)(12,15), 
  (1,5,10,7,19,9,17)(2,11,13,21,24,3,18)(12,20,16)(14,23,15), 
  (1,5,6,4,15,17)(2,11,13,8,22,12)(3,18,23,14,19,9,16,20)(7,24), 
  (1,5,4,9,23,8,21,24,14,12,2,11,13,22,18,16,6,10,7,20,15,17)(3,19), 
  (1,5,10,23,12,2,11,13,21,16,15,17)(3,22,18,14,19,4,9,20), 
  (1,5,24,2,12,3)(4,8,21,20,16,9)(6,10,14,23,18,22)(7,17,15,19,11,13), 
  (1,5,10,6,11,13,21,8)(2,12,17,15)(4,18,20,24,16)(7,23,22,9,14), 
  (1,5,10,6,11,13,21,8)(2,14,18,24,23,15)(4,22)(7,16,12,17,20,9), 
  (1,5,10,18,8)(2,16,17,23)(3,15,20,4,19,12,14,22)(6,11,13,21,9), 
  (1,5,6,7,12,3)(2,17)(4,14,9,10,22,20,18,21)(8,24,15,19,11,13), 
  (1,5,10,7,14,16,11,13,21,24,20,23)(2,17)(9,12)(15,18), 
  (1,5,10,11,13,21)(2,17)(4,15,22,12)(6,8)(7,16,20,9)(14,18,24,23), 
  (1,5,11,13)(2,17)(3,6,19,8)(4,22)(7,21,16,15,18)(9,24,10,23,12), 
  (1,5,8,10,18,3,12,4,14,16,24,11,13,6,21,9,19,15,22,20,23,7)(2,17), 
  (1,5,10,11,13,21)(2,17)(3,20,24,16,8,19,14,7,23,6)(4,9,15,22,18,12), 
  (1,5,10,18,23,7,8)(2,17)(3,20)(4,15,22,12)(6,11,13,21,9,16,24)(14,19), 
  (1,5,4,8)(2,18,15,7,14,16)(6,11,13,22)(9,12,24,20,23,17), 
  (1,5,10,23,4,6,11,13,21,16,22,8)(2,19,14,17,3,20)(9,12)(15,18), 
  (1,5,24,4,15,23,18,3)(2,20,8,21)(6,10,17,14)(7,22,12,16,9,19,11,13), 
  (1,5,24,19)(2,20)(3,11,13,7)(4,18,23,12)(6,10)(8,21)(9,16,15,22)(14,17), 
  (1,5,17,10,7,8,4,11,13,2,21,24,6,22)(3,12)(9,20,18,14)(15,19), 
  (1,5,24,9,14,11,13,7,18,20)(2,22,6,10,16,12,19,17,4,8,21,23,15,3), 
  (1,5,12,9,19)(2,22,8)(3,11,13,15,18)(4,6,17)(7,16,24,23)(10,20,21,14), 
  (1,5,24,20,16,12,17,4,11,13,7,14,23,15,2,22)(3,18,8,21,19,9,6,10), 
  (1,6,17,19,15,21,18,7,5,4,14)(2,3,12,10,9,24,13,22,20,11,8), 
  (1,6,17,22,19,13)(2,4,3,5,11,8)(12,20)(14,15), 
  (1,6,19)(2,5,4,15,14,9,10,17,13,22,12,20,18,21)(3,11,8)(7,24), 
  (1,6,11,8)(2,5,10,7,14,15,17,13,21,24,20,12)(3,23,4,19,16,22)(9,18), 
  (1,6,14,18,3,7)(2,12,10,22,23,5)(4,16,13,17,15,21)(8,20,9,19,24,11), 
  (1,6,12,19,21,9,24,11,8,15,3,10,18,7)(2,17)(5,16,20)(13,23,14), 
  (1,6,24,10,22,19,5,11,8,7,21,4,3,13)(2,17), (1,6,12,4,23,14,19,24,5,2,21)(3,
    7,13,17,10,11,8,15,22,16,20), (1,6,17,4)(2,22,11,8)(3,7,13,21)(5,10,19,24)
    , (1,7,9,10,4,3,13,2)(5,17,11,24,18,21,22,19)(6,20,23,15)(8,14,16,12), 
  (1,7,3)(2,4,21,13,17,22,10,5)(6,9,8,18)(11,24,19), 
  (1,7,14,16,13,9,4)(2,8)(5,18,22,11,24,20,23)(6,17)(10,12)(15,21), 
  (1,7,20,12,22,23,19,17,18,21,5,11,24,14,15,4,16,3,2,9,10,13)(6,8), 
  (1,7)(2,9,16,12)(3,14)(5,6)(8,13)(11,24)(15,17,18,23)(19,20), 
  (1,7,19,18,5,8,15,14,4,2,10)(3,9,13,6,12,20,22,17,21,11,24), 
  (1,7,14,9,10,2,13,8)(4,12)(5,6,11,24,20,18,21,17)(15,22), 
  (1,7,14,23,15,22,3,18,8)(2,13,10)(4,19,9,6,11,24,20,16,12)(5,21,17), 
  (1,7,13,22,11,24,5,4)(2,21)(3,14,16,12,8)(6,19,20,23,15)(9,18)(10,17), 
  (1,7,16,12,18,5,19,20)(2,21)(3,14,11,24,23,15,9,13)(10,17), 
  (1,7,16,2,22,6)(3,10)(4,8,11,24,23,17)(5,20)(9,15)(12,18)(13,14)(19,21), 
  (1,8,4,9)(5,12,14,7)(6,22,18,11)(13,15,20,24), 
  (1,8,13,7,18,11,6,5,24,9)(2,3)(4,14,22,20)(17,19), 
  (1,8,18)(2,5,4,7,20,12,16,21,3)(6,9,11)(10,19,17,13,22,24,14,15,23), 
  (1,8,4,18,24,15,10,14,5,2,16)(6,22,9,7,12,21,20,13,17,23,11), 
  (1,8,3,13,4,11,6,19,5,22)(2,16,20,7,21,9,12,17,23,14,24,10,18,15), 
  (1,8,15,19,4,20,7,13,17,9,21)(2,18,10,11,6,12,3,22,14,24,5), 
  (1,8,12,16,9,13,21,4,17,7,3)(2,24,19,11,6,15,23,18,5,10,22), 
  (1,9,11,18)(2,7,15,14,4,5,16,19,10,6,17,24,12,20,22,13,23,3,21,8), 
  (1,9,14,15,22)(2,8)(3,19)(4,11,18,20,12)(5,24,21,23,13,7,10,16)(6,17), 
  (1,9,2,11,18,17)(3,23)(4,24,12,10,5)(6,20,8,14)(7,15,21,13,22)(16,19), 
  (1,9,12)(2,13,16,20,3,17,5,23,14,19)(4,6,21,22,8,10)(11,18,15), 
  (1,10,13,18,17,11,21,5,9,2)(3,7,14,12,8,23,22,19,24,20,15,6,16,4), 
  (1,10,2,6,23,11,21,17,8,16)(4,24,14,22,7,20), 
  (1,10,9,4,2,13,23,6,12)(5,16,8,15,11,21,18,22,17), 
  (1,10,5,2,16,12,6,11,21,13,17,23,15,8)(3,20,4,19,14,22), 
  (1,11)(2,6,13,22,18)(4,9,17,8,5)(10,12,23,21,15,16), 
  (1,11)(2,16,15)(4,22)(5,20,7,6,10,13,14,24,8,21)(9,18)(12,17,23), 
  (1,11)(2,17)(3,7,8,12,9,23,22,20,19,24,6,15,18,16,4,14)(5,10,13,21), 
  (1,11)(2,19,24,5,9,22,15,17,3,7,13,18,4,12), 
  (1,12,23,8,18,10,5)(6,9,21,13,11,15,16), (1,12,5,2,4,8)(6,11,15,13,17,22)(7,
    10,16,14)(20,24,21,23), (1,12,8,13,7,14)(2,4,9,10,3,16)(5,24,20,11,15,
    6)(17,22,18,21,19,23), (1,13,19,21,24,14,15,17,18,23,8)(2,9,16,6,11,5,3,
    10,7,20,12), (1,13,7,14,11,5,24,20)(2,12)(3,6,10)(4,16,18,22,23,9)(8,21,
    19)(15,17), (1,13,7,3,9,4,16)(2,12,8)(5,24,19,18,22,23,11)(6,17,15), 
  (1,13,7,15,17,20,4,9,16,6,3)(2,14,22,18,23,8,19,11,5,24,12), 
  (1,13,14,3)(2,21,24,9,16,12)(5,20,19,11)(7,18,23,15,17,10), 
  (1,13,23,19,11,5,16,3)(2,24,21,15,22,8,20,9,17,7,10,12,4,6,14,18), 
  (1,14,2,15,18,4,16,8,19)(3,11,20,17,12,9,22,23,6), 
  (1,14,2,24,3,6,12,16,9,10,5)(7,19,8,15,23,18,21,13,11,20,17), 
  (1,15,6,17,22,11,12,8,2,4)(5,16,21,13,23,10), 
  (1,15,11,12)(2,16,6,3,20)(4,9,22,18)(8,19,14,17,23), 
  (1,15,17,10,3,4,5,16,20,6,18)(2,21,19,22,13,23,14,8,9,11,12), 
  (1,15,20,10,5,11,12,14,21,13)(2,23,7,17,16,24)(3,6,19,8)(4,18,22,9), 
  (1,16,13,6,18,22,17,15,10)(2,12,21,11,23,5,8,9,4), 
  (1,16,4,9)(2,13,14,12)(5,20,15,17)(11,23,22,18), 
  (1,17)(2,11)(7,14,16,12,9,10)(15,18,21,24,20,23), 
  (1,18,16,6,24,21,3,11,9,23,8,7,10,19)(2,4,5)(13,17,22)(14,20), 
  (1,18,6,19,24,5,2,12,4,16,21)(3,7,13,17,15,22,23,10,11,9,8), 
  (1,18,10,4,8,3,7)(2,17)(5,16,14,13,23,20)(6,19,24,11,9,21,22), 
  (1,18,22,11,9,4)(2,20,3,6,5)(8,13,17,14,19)(10,12,16,21,15,23), 
  (1,18,23,15,8,20,4,24,11,9,16,12,6,14,22,7)(2,21,3,13,17,10,19,5), 
  (1,19,11,3)(5,12,24)(6,10,8,21)(7,13,15), (1,19,7,10,16,14,22,11,3,24,21,23,
    20,4)(2,9,6,17,18,8), (1,19,15,23,10,5,11,3,12,16,21,13)(2,22,9,20,6,7,17,
    4,18,14,8,24), (1,19,14,18,24,23,8,5,10,15,11,3,20,9,7,16,6,13,21,12)(2,
    22,17,4), (1,20,7,13)(2,9,16,4,6,12)(5,11,14,24)(8,15,17,18,23,22), 
  (1,20,19,12,2,13,18)(3,15,17,5,9,11,14)(4,6,10,22,8,21)(16,23), 
  (1,21,6,2,24,14)(3,9)(4,15,16)(7,20,11,10,8,17)(12,23,22)(18,19), 
  (1,22,3,9,7,10,14,23,8)(4,19,18,24,21,20,16,6,11), 
  (1,22,5,12,23,14,9,24,3)(2,21,8)(4,13,15,16,20,18,7,19,11)(6,17,10), 
  (1,23,6,10,24,19,11,16,8,21,7,3)(2,9,12,5)(4,22)(13,17,18,15), 
  (1,23,9,4,24,5)(2,12,21,8,3,20)(6,19,14,17,15,10)(7,13,11,16,18,22), 
  (1,24,16,9,8,2,4,11,7,23,18,6,17,22)(3,5,10,12,14,19,13,21,15,20) ];

==> setfalsercv.txt <==
SetFalseRcv:=function(g) local cnt,sg,h,nr;
    nr:=PermToNr(g);
        cnt:=0;

if rcv[nr]=true then h:=g;
            for sg in hn do
            g:=sg^-1*h*sg;
            nr:=PermToNr(g);

                if rcv[nr] then rcv[nr]:=false;
                cnt:=cnt+1;




                fi;
            od;
            for sg in hn do
            g:=sg^-1*h^-1*sg;
            nr:=PermToNr(g);

                if rcv[nr] then rcv[nr]:=false;
                cnt:=cnt+1;




                fi;
            od;
fi; return cnt; end;;

==> start.txt <==
Read("rubiko2.txt");
a:=MakeSetv(1);
vevenr:=a[1];
voddr:=a[2];
a:=MakeSetv(2);
veven:=a[1];
vodd:=a[2];
Read("numeratori.txt");
y1:=MakeSety(1);
y2:=MakeSety(2);
Read("idsf.txt");
Read("vn.txt");
Read("hn.txt");
Read("redf.txt");
rcv:=BlistList([1..88179840],[1..88179840]);
Read("permtonr.txt");
Read("setfalsercv.txt");
sett:=Redf(veven);
Read("mainprg.txt");
quit;
